Extremal Kerr Black Hole Dark Matter from Hawking Evaporation

The Hawking process results in a monotonic decrease of the black hole mass, but a biased random walk of the black hole angular momentum. We demonstrate that this stochastic process leads to a significant fraction of primordial black holes becoming extremal Kerr black holes (EKBHs) of one to a few Planck masses regardless of their initial mass. For these EKBHs, the probability of ever absorbing a photon or other particle from the cosmic environment is small, even in the cores of galaxies. Assuming that EKBHs are stable, they behave as cold dark matter, and can comprise all of the dark matter if they are formed with the correct initial abundance.

==> figure_files/Cross/data/a_exttraj_0.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.985454804392580819e+00,4.023374258396789777e-02
4.957081543989127148e+00,0.000000000000000000e+00
4.945972884699908256e+00,4.087864932484758240e-02
4.936724067930406967e+00,0.000000000000000000e+00
4.898878021063210575e+00,-4.166839266653617202e-02
4.896045043914486250e+00,0.000000000000000000e+00
4.875605562935167114e+00,4.206712889758764534e-02
4.846653963535804799e+00,0.000000000000000000e+00
4.829934412796720977e+00,-4.286645143214706799e-02
4.768923283716575590e+00,0.000000000000000000e+00
4.764438765349813032e+00,-4.405310262551408867e-02
4.754791501765557982e+00,-8.846409521321675629e-02
4.722047700499429901e+00,-4.484760551064938261e-02
4.688038114735678441e+00,0.000000000000000000e+00
4.670148316320055670e+00,-4.584992751854646831e-02
4.634598946045939805e+00,-9.311200502050899497e-02
4.602897942641180684e+00,-4.719949029263430240e-02
4.577454341158801121e+00,-9.545132328833155766e-02
4.567593336401290394e+00,-1.437958635723658174e-01
4.549826286871303083e+00,-9.661406707327827026e-02
4.530801292886325271e+00,-1.461407134409212216e-01
4.513371960379370051e+00,-9.818106589636566017e-02
4.451888874855050027e+00,-1.513674951682789649e-01
4.421009181024751378e+00,-2.046525487493906226e-01
4.411302166489606158e+00,-2.569427629857345408e-01
4.387199620056694727e+00,-3.117284638330065083e-01
4.342251423194875670e+00,-3.712514064856443086e-01
4.326973922226712510e+00,-3.204665424798655571e-01
4.304219935724858281e+00,-2.698864588275144971e-01
4.252515111344127519e+00,-2.211914116012768661e-01
4.240921647460353938e+00,-1.668018093081794773e-01
4.223538293655225928e+00,-1.121184598568008423e-01
4.206249889487991389e+00,-5.652100295011423803e-02
4.184748634684451574e+00,-1.142066106398968023e-01
4.167609766097720048e+00,-5.757393403707018742e-02
4.138259693393077754e+00,-1.167870029923886860e-01
4.105532588271846528e+00,-1.779845263611671002e-01
4.077412939499655664e+00,-1.202986080014889492e-01
4.044031906774014473e+00,-6.114639438344644795e-02
4.027294549864500084e+00,-1.233113938768757162e-01
3.980679887165131881e+00,-1.893244682614281249e-01
3.969402002848692490e+00,-1.269345438511378377e-01
3.955904886908318652e+00,-6.390109756489770199e-02
3.934275923102609429e+00,0.000000000000000000e+00
3.920230705902056467e+00,-6.506939187431790006e-02
3.900967272299777022e+00,0.000000000000000000e+00
3.881280902961924184e+00,6.638192605179446537e-02
3.862268496347433189e+00,0.000000000000000000e+00
3.842148955065763705e+00,-6.774100012244081703e-02
3.833552881695134751e+00,-1.360902709386415665e-01
3.822716115164350725e+00,-6.843147565913994257e-02
3.797345947044237224e+00,0.000000000000000000e+00
3.775237404533931418e+00,-7.016353560825719371e-02
3.681924839638973435e+00,0.000000000000000000e+00
3.664378515858834007e+00,7.447308482332895552e-02
3.632373760763662585e+00,0.000000000000000000e+00
3.615421042001383256e+00,-7.650366435052811942e-02
3.590796625424121480e+00,-1.551130647980827892e-01
3.563333839905004297e+00,-2.362698090260107464e-01
3.536345158013903589e+00,-3.198531982158719922e-01
3.478646441550378388e+00,-2.479137835030462145e-01
3.424649489491766730e+00,-3.410576023333932172e-01
3.332670514587084742e+00,-2.701074086724471468e-01
3.280650546865678141e+00,-3.716550576531624794e-01
3.258966836252499277e+00,-2.824628733396341573e-01
3.241351455705764995e+00,-1.903608995865516407e-01
3.221381326308343951e+00,-9.636420133418148459e-02
3.182707590056399916e+00,-1.974406244953376965e-01
3.083829847388014578e+00,-3.154571967201483251e-01
3.022820192491708635e+00,-4.377592806293506000e-01
2.982056836494542562e+00,-3.373567634428830120e-01
2.954263806076478982e+00,-2.291561135625735657e-01
2.906952398252738323e+00,-1.183379821531511666e-01
2.877030685496950291e+00,-2.416245219200959804e-01
2.827857649309725829e+00,-3.751510505958191022e-01
2.765951801048193381e+00,-2.614211855467785117e-01
2.746159011215023149e+00,-3.978046848850080308e-01
2.724855503693159875e+00,-2.693661639986439926e-01
2.607620695123782806e+00,-1.470656212130389273e-01
2.554515595080714352e+00,0.000000000000000000e+00
2.506840162807889349e+00,-1.591280394017189903e-01
2.459309039527925567e+00,-3.306768435613020030e-01
2.442277695977700169e+00,-5.029573604204048420e-01
2.440855104251119734e+00,-3.356958691060988875e-01
2.394508194664312750e+00,-5.232251358357457027e-01
2.302284873520561437e+00,-3.773217807988760719e-01
2.282812908734605184e+00,-1.918931007581308468e-01
2.246378517356905746e+00,0.000000000000000000e+00
2.208847268163927513e+00,2.049597700689025637e-01
2.139383998502434991e+00,0.000000000000000000e+00
2.121771461998756880e+00,2.221277371311593529e-01
2.094190154533649206e+00,4.560345729100001022e-01
2.048773167805285844e+00,2.382386638335347029e-01
1.997438046398497091e+00,0.000000000000000000e+00
1.921546602117818026e+00,2.708308649727224626e-01
1.857617516933556034e+00,0.000000000000000000e+00
1.738504503399408430e+00,3.308631193929143510e-01
1.675285692859950215e+00,0.000000000000000000e+00
1.609235208197249634e+00,-3.861543649191372385e-01
1.547950015938064139e+00,-8.346725474057963279e-01
1.474362360672577754e+00,-4.600356939572853854e-01
1.424156840933428869e+00,0.000000000000000000e+00
1.271073872676678373e+00,-6.189540606806054335e-01
1.243440043547357821e+00,-1


==> figure_files/Cross/data/a_exttraj_1.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.992278268237087424e+00,4.012383449934913554e-02
4.956039161807889393e+00,0.000000000000000000e+00
4.900430095791080021e+00,4.164200224106546361e-02
4.878047463047623822e+00,0.000000000000000000e+00
4.873953995169171272e+00,-4.209564311231318856e-02
4.868352755214866434e+00,0.000000000000000000e+00
4.857676997351193293e+00,-4.237822207030034899e-02
4.851938891065903370e+00,-8.495703573075848170e-02
4.837969548205691694e+00,-4.272418029594278466e-02
4.812504533677350871e+00,-8.635504053449641337e-02
4.792764970807872338e+00,-4.353391601823269202e-02
4.759251376529745947e+00,-8.829837422298229821e-02
4.755974071828273253e+00,-1.326301613934227075e-01
4.698677615209369662e+00,-9.058967446890593689e-02
4.682685455969853194e+00,-4.560474451570201149e-02
4.663657538521314372e+00,-9.195528441796287089e-02
4.650851891153006790e+00,-1.386935408765556099e-01
4.636020224648055077e+00,-9.305492251944984250e-02
4.622736735158619936e+00,-4.679523987696851406e-02
4.574125973248647448e+00,0.000000000000000000e+00
4.552700607961984502e+00,4.824605606140922043e-02
4.531503583900354570e+00,0.000000000000000000e+00
4.459938498370475735e+00,5.027386332806484115e-02
4.442727451087694845e+00,0.000000000000000000e+00
4.427929440376455972e+00,-5.100333992430742397e-02
4.378567743771968779e+00,0.000000000000000000e+00
4.344915081931680412e+00,5.297090760059702114e-02
4.314242028377327287e+00,0.000000000000000000e+00
4.290613222217821487e+00,5.432018826250346877e-02
4.254138021971928474e+00,0.000000000000000000e+00
4.247728640574369052e+00,5.542254574423188807e-02
4.216749173790169891e+00,1.124797801061148406e-01
4.189508170440182866e+00,1.709209001181822563e-01
4.172467408229974417e+00,1.148799107812441128e-01
4.153999393933949236e+00,1.738554850692089204e-01
4.109439779984834118e+00,1.184308249293626464e-01
4.102670342621212107e+00,1.782329563342397172e-01
4.073183391860596636e+00,1.205485711458309933e-01
4.047364334244090145e+00,6.104574516018630020e-02
4.020111777123858587e+00,1.237524308569006026e-01
4.013256750224779346e+00,6.208777696224405951e-02
3.982396009078757793e+00,0.000000000000000000e+00
3.954596916427230546e+00,6.394337472898065089e-02
3.923297979035881511e+00,1.299353757183508984e-01
3.897439198524057069e+00,1.974979341404773381e-01
3.868539570556340568e+00,1.336398281810472488e-01
3.855492387848087343e+00,6.727292328744394201e-02
3.780644848437592298e+00,1.399259395927336946e-01
3.758348834819026152e+00,7.079552811095755904e-02
3.747349768629637978e+00,0.000000000000000000e+00
3.734709188382566047e+00,7.169459565046198968e-02
3.706173944349854477e+00,0.000000000000000000e+00
3.682316555718348816e+00,-7.374927561852562263e-02
3.665281228640841160e+00,-1.488728115355501258e-01
3.643069041742150738e+00,-2.260405997778504594e-01
3.593203690953366003e+00,-1.549053157889781207e-01
3.541312047673970120e+00,-7.973915078959635527e-02
3.493730207397506504e+00,0.000000000000000000e+00
3.470210109514530572e+00,-8.304021380572730593e-02
3.414964641459238948e+00,0.000000000000000000e+00
3.349317889122501057e+00,8.914300332241792413e-02
3.289987772951555645e+00,0.000000000000000000e+00
3.268929358151788644e+00,-9.358126874445203691e-02
3.238232333289501774e+00,-1.907277941435061852e-01
3.237147420044736545e+00,-2.862834876561649033e-01
3.232222535228678861e+00,-3.828754176894842987e-01
3.216846273468741746e+00,-2.899082938247146690e-01
3.182293782374788993e+00,-1.974919759824916299e-01
3.116124271851603122e+00,-1.029841672970079614e-01
3.035247067907129725e+00,0.000000000000000000e+00
3.010998653836407080e+00,1.103008545952998409e-01
2.968946547453263918e+00,2.268951633653236710e-01
2.943463033789096794e+00,1.154204672286679445e-01
2.922405409437296431e+00,0.000000000000000000e+00
2.896165702254674290e+00,-1.192211173539599739e-01
2.856870839639301440e+00,0.000000000000000000e+00
2.758624645975748191e+00,1.314058730840041156e-01
2.648095589567141417e+00,0.000000000000000000e+00
2.610788317144983051e+00,-1.467089736099989328e-01
2.572539088020393550e+00,0.000000000000000000e+00
2.473420274419918297e+00,1.634572421820401356e-01
2.416878316693285900e+00,3.423894898182186508e-01
2.324163339716825760e+00,1.851256971102156479e-01
2.311340020902684422e+00,0.000000000000000000e+00
2.256969735327098991e+00,-1.963127600530697181e-01
2.114236664135690003e+00,0.000000000000000000e+00
2.102783541701982895e+00,-2.261574307080136959e-01
1.983609216414408349e+00,-5.082972507302988552e-01
1.955588091721505606e+00,-2.614840674770769202e-01
1.925553868976675798e+00,0.000000000000000000e+00
1.904045047004062186e+00,2.758325802924939674e-01
1.856232085407931276e+00,5.804508414388159787e-01
1.809891088511810908e+00,3.052777250538011855e-01
1.735701712425259391e+00,6.638650599603089786e-01
1.694656139480088974e+00,3.482064578713683911e-01
1.623001122417850661e+00,0.000000000000000000e+00
1.532202615547533453e+00,-4.259588062613348103e-01
1.497185685326766214e+00,0.000000000000000000e+00
1.454213251138850360e+00,-4.728722237590561317e-01
1.346703366302439919e+00,0.000000000000000000e+00
1.261637305833620548e+00,-6.282477694586093842e-01
1.192131337267152258e+00,-1


==> figure_files/Cross/data/a_exttraj_2.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.989580389624871160e+00,-4.016723634551529892e-02
4.985340646740440640e+00,-8.047117040631955598e-02
4.974783621618372287e+00,-4.040653486363923047e-02
4.963030952045644817e+00,-8.119626050808155526e-02
4.940178520889955571e+00,-1.229237975036908820e-01
4.875580217931836380e+00,-1.682702650343069206e-01
4.860093330740717477e+00,-1.270082804189029135e-01
4.842043374489338525e+00,-8.530463807078669802e-02
4.818800180615808060e+00,-4.306477317538618538e-02
4.801643971976775838e+00,0.000000000000000000e+00
4.780479325850378380e+00,4.375796447075114282e-02
4.715622000809494452e+00,8.993982230340186179e-02
4.666831986961178735e+00,4.591511413209131004e-02
4.656439676007811279e+00,0.000000000000000000e+00
4.628655602027402338e+00,4.667563810541475178e-02
4.626012615250512994e+00,0.000000000000000000e+00
4.602358757816952917e+00,-4.721055016039222424e-02
4.576254516181309739e+00,-9.550138164708764366e-02
4.567051017283825232e+00,-1.438300159720795612e-01
4.560562521239988065e+00,-9.615971508573815940e-02
4.545901864608555165e+00,-1.451714258919339362e-01
4.522249116590836060e+00,-1.955919723488836470e-01
4.496237939933698691e+00,-2.473269446396921811e-01
4.468705836525727726e+00,-2.003071524558361627e-01
4.447932652024014111e+00,-1.516368831776936932e-01
4.432690969669523362e+00,-2.035752989999757290e-01
4.416506832021996232e+00,-2.563375275737350689e-01
4.392460900118575928e+00,-2.073214238207984617e-01
4.347658839214834536e+00,-1.587122101241640326e-01
4.312724958469616787e+00,-2.150584280418991190e-01
4.284734595236734833e+00,-1.634080331315845847e-01
4.233864283261998374e+00,-2.231444687774397639e-01
4.205820589767168549e+00,-1.695976261460246381e-01
4.173083898529666769e+00,-2.296919416721721341e-01
4.170940307736485941e+00,-2.874101195510009865e-01
4.143836631488423627e+00,-2.329457229108946315e-01
4.118767440884104403e+00,-1.768425272658552816e-01
4.098079185546788850e+00,-1.190883571117226231e-01
4.075212028575931456e+00,-1.806428746313130107e-01
4.060145494690954315e+00,-2.426480457159714832e-01
4.043323166910940181e+00,-3.058391626699343835e-01
4.021118388230775942e+00,-2.473809608808117955e-01
3.963981786555899944e+00,-1.909228699357970183e-01
3.937022873319168337e+00,-2.580620336548763438e-01
3.903485091218041436e+00,-1.968866206146857867e-01
3.855140459920709972e+00,-1.345704125291908859e-01
3.849470810415065003e+00,-6.748355273198854143e-02
3.799490275362203739e+00,0.000000000000000000e+00
3.737333037025276194e+00,7.159396253538863331e-02
3.697240464282200545e+00,0.000000000000000000e+00
3.692197276597854572e+00,7.335508163694222372e-02
3.643518835497562058e+00,0.000000000000000000e+00
3.609209992079355445e+00,7.676719954815439118e-02
3.545463175043140680e+00,1.591050768933741089e-01
3.480832306196633752e+00,8.253417184034504694e-02
3.449442589959588634e+00,0.000000000000000000e+00
3.413894153790183239e+00,8.580249096955409882e-02
3.370145133314085051e+00,0.000000000000000000e+00
3.360822179179293379e+00,8.853376445591100430e-02
3.326592990095804669e+00,1.807301710440550879e-01
3.294724844452812107e+00,2.763649438713935980e-01
3.246958018758264508e+00,1.897040700583996486e-01
3.217146302449529038e+00,2.898542230266529796e-01
3.143699495464782778e+00,2.023708449180838254e-01
3.134865844479739483e+00,3.052694432065354291e-01
3.081887241155928603e+00,2.105700042510671444e-01
3.073732417386095150e+00,1.058443999246756612e-01
3.018698045280332032e+00,2.194778254372572734e-01
2.990617503440118785e+00,1.118093849219296276e-01
2.971575670193231211e+00,2.264938467539548417e-01
2.925660080199262936e+00,1.168294327818713979e-01
2.851409184908747285e+00,0.000000000000000000e+00
2.830680312718857561e+00,1.248010821632621614e-01
2.753119249878631880e+00,0.000000000000000000e+00
2.684026268324459341e+00,1.388118288698563518e-01
2.660889728003897670e+00,0.000000000000000000e+00
2.644034732723217651e+00,1.430426964565605641e-01
2.517866286331341019e+00,3.154747974110952424e-01
2.480192592019573539e+00,1.625658009146783989e-01
2.408510008342619191e+00,0.000000000000000000e+00
2.378837246452979226e+00,-1.767138302974110009e-01
2.345736241563920910e+00,0.000000000000000000e+00
2.327832994151290080e+00,1.845424835661744201e-01
2.308818682618657192e+00,3.751892096155105549e-01
2.285372068782504318e+00,1.914635775264355855e-01
2.249074546801164143e+00,0.000000000000000000e+00
2.246665916153508302e+00,1.981175763856432570e-01
2.221271729586086874e+00,4.053466769719006879e-01
2.161426814844951583e+00,2.140518224922309809e-01
2.136043293999555281e+00,4.383387793785082920e-01
2.119484550875414097e+00,6.678220341952988415e-01
2.107040341526953853e+00,4.504891072025973275e-01
2.020342336366163671e+00,2.449909663873864607e-01
1.936153432033523414e+00,0.000000000000000000e+00
1.922909202066571455e+00,2.704471720027113446e-01
1.866799114885188349e+00,0.000000000000000000e+00
1.762740103071946951e+00,-3.218277063014707839e-01
1.692110031853429231e+00,0.000000000000000000e+00
1.630260324276620265e+00,3.762582935802822881e-01
1.557045732397710713e+00,0.000000000000000000e+00
1.406009531089962072e+00,5.058519990528538290e-01
1.362853289599072149e+00,1


==> figure_files/Cross/data/a_exttraj_3.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.989986604140423054e+00,-4.016069690899293915e-02
4.950743961544927352e+00,0.000000000000000000e+00
4.937055969027619007e+00,4.102644616849204090e-02
4.909942687173472819e+00,0.000000000000000000e+00
4.895026461646490468e+00,-4.173399044420181281e-02
4.862911074520643417e+00,-8.457409121592486534e-02
4.826313269673942585e+00,-4.293080025467610472e-02
4.809769961567926799e+00,-8.645326195321134666e-02
4.794076316798700610e+00,-4.351010320646794133e-02
4.776923020328162295e+00,-8.764628450008044025e-02
4.739855412592828721e+00,-4.451125220924057740e-02
4.730692576850443309e+00,0.000000000000000000e+00
4.698466780523975039e+00,4.529890236355450794e-02
4.683104971549771456e+00,0.000000000000000000e+00
4.664896539204348436e+00,4.595322204683271322e-02
4.640941735431144188e+00,0.000000000000000000e+00
4.609342489461700332e+00,-4.706759873464903821e-02
4.599470238803104571e+00,-9.453973258511760847e-02
4.576411762935773453e+00,-1.432422282793153756e-01
4.572480483180376254e+00,-1.913181930581333290e-01
4.532356856155739244e+00,-2.434006931733710688e-01
4.516377933804036182e+00,-1.961008326151765790e-01
4.491266226672662398e+00,-2.478748165213223997e-01
4.474368864085080943e+00,-1.998004320168645098e-01
4.465010691543606747e+00,-1.504791219458918583e-01
4.446860264710190691e+00,-1.011400188692059554e-01
4.407541015946486063e+00,-5.147629428760493175e-02
4.383233045388265303e+00,-1.040976372994592003e-01
4.336488119287161602e+00,-5.317698107260893786e-02
4.288746285219231069e+00,0.000000000000000000e+00
4.263763961656532153e+00,5.500645931832611607e-02
4.254452155921470080e+00,0.000000000000000000e+00
4.251405811140750224e+00,5.532671390537476780e-02
4.200931101694382441e+00,0.000000000000000000e+00
4.162816576128855139e+00,5.770659502460417228e-02
4.139245044984434685e+00,0.000000000000000000e+00
4.129874802801985822e+00,-5.863085501703133029e-02
4.098431260448337277e+00,-1.190678974684921954e-01
4.029135457826730438e+00,-6.159936895690555636e-02
3.996721888343099049e+00,0.000000000000000000e+00
3.977376545577012035e+00,6.321302640245300697e-02
3.952650505306854356e+00,1.280127314941056083e-01
3.943850172798729847e+00,6.429233287399231667e-02
3.932388588047089684e+00,0.000000000000000000e+00
3.914336719377459861e+00,6.526549501327445768e-02
3.870129055001111595e+00,0.000000000000000000e+00
3.857698418580679078e+00,6.719600503878513098e-02
3.825405611154978569e+00,1.366705727835948458e-01
3.805585763250846298e+00,6.904893310762798275e-02
3.773070631247459339e+00,1.404882896430332262e-01
3.732638010947438634e+00,7.177418195173418392e-02
3.684977821757114302e+00,0.000000000000000000e+00
3.644524232440289779e+00,-7.528670940172338399e-02
3.626510637153771199e+00,0.000000000000000000e+00
3.596822235219166330e+00,7.729689546112671061e-02
3.574951193107371417e+00,0.000000000000000000e+00
3.528020848779952701e+00,8.034108899684545835e-02
3.518948128509332030e+00,1.615118030500705126e-01
3.491585395197600583e+00,8.202659114239931049e-02
3.431924436084150987e+00,1.698065981850416517e-01
3.423685110193169567e+00,8.531244168585226662e-02
3.347228223774328271e+00,1.785086830557222615e-01
3.312537672271307354e+00,9.113356256519149212e-02
3.283126191731707610e+00,0.000000000000000000e+00
3.245517606827234225e+00,9.493624737242617462e-02
3.179447309644417352e+00,0.000000000000000000e+00
3.131588385083036830e+00,-1.019695852273461018e-01
3.096888489562067637e+00,0.000000000000000000e+00
3.046055087055084432e+00,1.077766036645716602e-01
3.040587181636709158e+00,2.163291655526614066e-01
3.011297771388487199e+00,1.102789429243188901e-01
2.947298459645350199e+00,0.000000000000000000e+00
2.931030397296922274e+00,-1.164017085789820910e-01
2.869565884610332684e+00,0.000000000000000000e+00
2.858505925378278967e+00,-1.223832004884515406e-01
2.835039329582679457e+00,0.000000000000000000e+00
2.814981175877222075e+00,1.261969939380669925e-01
2.794347193633357929e+00,2.561351987781698147e-01
2.773925911439149683e+00,1.299601743439819101e-01
2.760250424399927294e+00,0.000000000000000000e+00
2.725381552284312558e+00,-1.346310944104142371e-01
2.717071086091319199e+00,0.000000000000000000e+00
2.679266088616065300e+00,-1.393055134944062301e-01
2.666964101105570695e+00,0.000000000000000000e+00
2.630403123236386698e+00,1.445291261800165372e-01
2.617851578153234104e+00,0.000000000000000000e+00
2.544955163357377259e+00,1.543973098781873388e-01
2.521639456675964563e+00,0.000000000000000000e+00
2.462624700023242852e+00,1.648935005362086870e-01
2.406581922844899246e+00,3.453255366186655517e-01
2.366334352336574742e+00,1.785861534128167227e-01
2.287615071010078438e+00,0.000000000000000000e+00
2.255780963977305653e+00,1.965197238322908546e-01
2.205753615722252814e+00,0.000000000000000000e+00
2.193484950096042052e+00,2.078407409784830961e-01
2.141374157444139392e+00,0.000000000000000000e+00
2.114911223409675411e+00,-2.235711270459971867e-01
2.089435749015346566e+00,0.000000000000000000e+00
2.030019782190802591e+00,-2.426607077196077655e-01
1.975063170812804803e+00,0.000000000000000000e+00
1.918177601353413531e+00,2.717830506988212491e-01
1.905254848696315451e+00,0.000000000000000000e+00
1.880781645709330041e+00,-2.826983307819105340e-01
1.808784109373897220e+00,0.000000000000000000e+00
1.739871682492793781e+00,3.303433438051525117e-01
1.730653663330808500e+00,0.000000000000000000e+00
1.706368706830055482e+00,3.434426638911898255e-01
1.627700834636945926e+00,0.000000000000000000e+00
1.592724895770069482e+00,3.942016728344561738e-01
1.519782562521205804e+00,0.000000000000000000e+00
1.401929942706162668e+00,5.088003212089469152e-01
1.317971914344017170e+00,1


==> figure_files/Cross/data/a_exttraj_4.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.993270704581041386e+00,-4.010788647781002303e-02
4.973226188094983513e+00,0.000000000000000000e+00
4.955589170696986123e+00,-4.072015378984673861e-02
4.944158358942367215e+00,0.000000000000000000e+00
4.925295830916029516e+00,-4.122259791043073746e-02
4.910986680738830046e+00,-8.292633716465824811e-02
4.858549698169328579e+00,-1.270889980302512268e-01
4.846425786212725129e+00,-8.515043328615165552e-02
4.828163576223784226e+00,-1.286937049531611255e-01
4.810598853414999709e+00,-1.728469436068098275e-01
4.808343960946260154e+00,-2.162613702177629271e-01
4.781607899199098455e+00,-2.624238663886328538e-01
4.758746635330969532e+00,-3.091098714418699100e-01
4.745725031952680695e+00,-3.552097221244572278e-01
4.727309757567211612e+00,-3.132347376081037749e-01
4.705587764156312858e+00,-3.612952328317025619e-01
4.676498714581940774e+00,-4.115294036107863263e-01
4.638437427630055510e+00,-3.718318456266998528e-01
4.611561666608047894e+00,-3.291561690556268349e-01
4.595632189736702955e+00,-2.840931255641655495e-01
4.561469189929174384e+00,-2.403037304120191620e-01
4.523264211622477937e+00,-2.932562911134083961e-01
4.500866690927527891e+00,-2.468184976013802212e-01
4.491668696679539607e+00,-1.982643180193154608e-01
4.465376064486415331e+00,-1.504544974800228196e-01
4.429635328967773233e+00,-1.019281277729936763e-01
4.406381409859682741e+00,-5.150339138750890250e-02
4.381109075691129284e+00,0.000000000000000000e+00
4.353184715085420819e+00,-5.276984381572195903e-02
4.335340033712497210e+00,0.000000000000000000e+00
4.306315733174431060e+00,-5.392476522101496278e-02
4.274425050599942821e+00,-1.094648239333818329e-01
4.231147585908362707e+00,-5.585777749364756462e-02
4.226671476052845655e+00,0.000000000000000000e+00
4.203579892230462356e+00,5.659282689729939336e-02
4.151992682057538353e+00,1.160157192658937408e-01
4.115198887394017291e+00,5.904978776444155808e-02
4.098764009475645231e+00,1.190485657290922122e-01
4.094047878013634900e+00,5.966149964437099384e-02
4.075094083101909348e+00,1.204355543189205707e-01
4.066954336089430022e+00,6.045906237708562059e-02
4.026719233815836851e+00,0.000000000000000000e+00
4.019311305432692549e+00,6.190086397501339682e-02
4.015658484684387020e+00,1.240270614560683299e-01
4.008472429650196567e+00,6.223607540011169559e-02
3.979419168001812057e+00,1.262962979826058596e-01
3.964638558071833074e+00,1.908596196219204677e-01
3.958910367418647436e+00,1.276082219553546782e-01
3.928826503649102353e+00,6.478497541275274330e-02
3.918839889757604222e+00,0.000000000000000000e+00
3.895385787075663853e+00,-6.590206897259022478e-02
3.888862315709891160e+00,-1.322467052637710527e-01
3.872049489234426822e+00,-6.669882774273852566e-02
3.833917218273547256e+00,0.000000000000000000e+00
3.804614858455622084e+00,6.908417898494281784e-02
3.781065761247280221e+00,0.000000000000000000e+00
3.763039215166761320e+00,-7.061915417988318122e-02
3.721977734659663195e+00,0.000000000000000000e+00
3.683614260819783937e+00,-7.369732232133546779e-02
3.678937841576991108e+00,0.000000000000000000e+00
3.629424763236429818e+00,-7.591444195582114363e-02
3.589808407746348795e+00,0.000000000000000000e+00
3.551824150242409939e+00,7.926785171916031492e-02
3.529451381984295200e+00,1.605519511775615471e-01
3.502514542946665088e+00,8.151548288211743487e-02
3.444948361616484434e+00,0.000000000000000000e+00
3.389696437375026239e+00,-8.703188425550445473e-02
3.339486067500600175e+00,0.000000000000000000e+00
3.294160159546780431e+00,-9.215323364829924868e-02
3.280224243079671087e+00,0.000000000000000000e+00
3.271096764021050429e+00,-9.345729723926397836e-02
3.231125294210721588e+00,-1.915677495908308936e-01
3.222174280608457231e+00,-9.631677807342976794e-02
3.212719000559406179e+00,0.000000000000000000e+00
3.158358951195214370e+00,-1.002483023676150331e-01
3.140603888394845722e+00,-2.027699843085136455e-01
3.080759989042557212e+00,-1.053620639249734509e-01
3.048037294800415520e+00,0.000000000000000000e+00
3.033111790794864593e+00,1.086984034786795533e-01
3.013685381686527442e+00,0.000000000000000000e+00
2.939166298406957090e+00,-1.157581777582577381e-01
2.918936277928159129e+00,0.000000000000000000e+00
2.903964217638094869e+00,1.185816471385789939e-01
2.875258345006781457e+00,0.000000000000000000e+00
2.873769707840193810e+00,1.210865972138231023e-01
2.842076169901946781e+00,0.000000000000000000e+00
2.831025688516056071e+00,1.247706333798480061e-01
2.802086979054613458e+00,0.000000000000000000e+00
2.704408292583985851e+00,-1.367273769340737466e-01
2.671536286502862900e+00,-2.802256213572034138e-01
2.639529423324763258e+00,-1.435314211463698530e-01
2.612291527603365360e+00,-2.930803570096537913e-01
2.561191987546543647e+00,-1.524458938189757196e-01
2.472860112779859509e+00,-3.270626089537834735e-01
2.447907329931052978e+00,-1.668822146296494169e-01
2.433048317514429293e+00,-3.378535825361587697e-01
2.420609820214380203e+00,-5.120020183666097457e-01
2.385233800646132885e+00,-3.515346068707239646e-01
2.331685345030199752e+00,-1.839331945672312563e-01
2.261791726071600284e+00,0.000000000000000000e+00
2.199691090014463946e+00,2.066696046319454749e-01
2.188741492675274181e+00,0.000000000000000000e+00
2.168980408213843969e+00,2.125635241025770616e-01
2.115219190240307245e+00,0.000000000000000000e+00
2.108503511949607834e+00,-2.249320506190937152e-01
2.096477291911387209e+00,-4.550401001465977924e-01
2.068954153667692086e+00,-2.336136773007589928e-01
2.022615140485620078e+00,0.000000000000000000e+00
1.981491005201236444e+00,-2.546922848713134013e-01
1.873824448780281537e+00,0.000000000000000000e+00
1.693215953479323188e+00,3.487990524968708206e-01
1.632448523374059990e+00,0.000000000000000000e+00
1.564672687047808264e+00,-4.084632577958436372e-01
1.543268090175042184e+00,-8.397446443821711126e-01
1.496243939647982080e+00,-4.466786462766781929e-01
1.439037866414129896e+00,0.000000000000000000e+00
1.411490794109729441e+00,-5.019308623103748701e-01
1.273967710188527613e+00,-1


==> figure_files/Cross/data/a_nontraj_0.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.965476211950367258e+00,4.055815481874330136e-02
4.929291826391986042e+00,8.231157942955720508e-02
4.893441401737872454e+00,4.176103136828123591e-02
4.862084418501749106e+00,0.000000000000000000e+00
4.844556076957067248e+00,-4.260808596542828286e-02
4.833922414973846671e+00,-8.559150135290280459e-02
4.800414977960238971e+00,-4.339527408579561818e-02
4.790152096572790619e+00,-8.716284335831128716e-02
4.780277442019459144e+00,-4.376166057925108543e-02
4.752278756895520928e+00,0.000000000000000000e+00
4.743843138402007220e+00,4.443645038278574988e-02
4.742220421307791867e+00,8.893373313382080259e-02
4.741285048646109779e+00,1.334532401056494899e-01
4.728646269031857585e+00,8.944505611052869232e-02
4.673377012264789521e+00,4.578659672455176466e-02
4.644561658218139932e+00,0.000000000000000000e+00
4.619552125077473370e+00,4.685978118125169734e-02
4.601394311690223837e+00,9.446068554290194819e-02
4.578790565018402425e+00,4.769781024471220210e-02
4.563502836197107726e+00,0.000000000000000000e+00
4.527214317881734118e+00,-4.879079461025596226e-02
4.506996453364431332e+00,-9.845903230343666657e-02
4.487153178350101967e+00,-1.489976655417941109e-01
4.467756538606602490e+00,-2.003922830410838629e-01
4.440615125493047266e+00,-1.521370486388195498e-01
4.403586270210250397e+00,-1.031375896682658472e-01
4.382739448083059486e+00,-5.206054309907763578e-02
4.378700784077376618e+00,0.000000000000000000e+00
4.345409664071423705e+00,5.295885029142106265e-02
4.330071658603054097e+00,1.066693941681596397e-01
4.293657304014317333e+00,1.627295778197283826e-01
4.254872431347086703e+00,1.104731934322840392e-01
4.234756590230055018e+00,5.576261024862295274e-02
4.225951818309598984e+00,0.000000000000000000e+00
4.211933024770413425e+00,-5.636857896974726417e-02
4.146386892664550849e+00,-1.163296307935056118e-01
4.117206426421307519e+00,-1.769766502833457489e-01
4.087303072714566277e+00,-2.394342684234007368e-01
4.055367480456388840e+00,-3.040251950501505207e-01
4.046562768277337518e+00,-2.442797285048857181e-01
4.039910739880861357e+00,-1.838136315635012508e-01
4.028990083437927083e+00,-1.232076286104714091e-01
3.979103217831985173e+00,-6.315817761303528510e-02
3.942429470491312760e+00,-1.286773565358693694e-01
3.921574373495730903e+00,-6.502480944577326838e-02
3.907872244722207178e+00,0.000000000000000000e+00
3.901724394512953165e+00,-6.568811842684621483e-02
3.867135051098976817e+00,-1.337369201223261028e-01
3.828424402226707990e+00,-6.822756133373077125e-02
3.791721867253195377e+00,-1.391095831647216619e-01
3.753270097203850408e+00,-7.098725168327107982e-02
3.735199409659150316e+00,0.000000000000000000e+00
3.699364446552698027e+00,7.307111986415350258e-02
3.687246490892240658e+00,1.471043968544922809e-01
3.662456604100527091e+00,7.455126636513430272e-02
3.597535966244688854e+00,0.000000000000000000e+00
3.570071621939785445e+00,7.845960948076684260e-02
3.513949319784751779e+00,1.619716508173419667e-01
3.486027151176486427e+00,8.228837182307839615e-02
3.455616167251703619e+00,0.000000000000000000e+00
3.453848768609931508e+00,-8.382882233446216358e-02
3.389598618813309816e+00,-1.740738150770357873e-01
3.367188416169269782e+00,-2.645979148084463550e-01
3.304124783910282304e+00,-3.663929513951438288e-01
3.300420431311689384e+00,-2.754119123501543864e-01
3.261843514245468256e+00,-1.879765832919706448e-01
3.224738974937872538e+00,-9.616363397993134277e-02
3.201101756940615495e+00,-1.951780776121924410e-01
3.130736479451543541e+00,-3.060752601771336567e-01
3.107968535126520049e+00,-2.070507313657725668e-01
3.040326675651458643e+00,-1.081831194214919328e-01
2.995518665416541548e+00,0.000000000000000000e+00
2.982334349103272775e+00,1.124313276076393670e-01
2.943534208532740504e+00,0.000000000000000000e+00
2.872970397858466196e+00,-1.211539833516049464e-01
2.800482974455025698e+00,-2.550140580319371630e-01
2.757465039541965535e+00,-1.315164174672960040e-01
2.731550148980727233e+00,-2.680474248274967164e-01
2.672634490276980301e+00,-4.199930631398294256e-01
2.611845430860524342e+00,-2.931804803602390819e-01
2.602679186786530430e+00,-1.476245958931536317e-01
2.585702111250145041e+00,0.000000000000000000e+00
2.537350299797872744e+00,1.553242059937122166e-01
2.508719551704685191e+00,0.000000000000000000e+00
2.495819283947990463e+00,1.605364769940616221e-01
2.462090128954686374e+00,0.000000000000000000e+00
2.401219257022666476e+00,-1.734348483023272491e-01
2.387375014793594818e+00,0.000000000000000000e+00
2.322139094937130110e+00,-1.854485916861737527e-01
2.277555706300617988e+00,-3.855600069807885721e-01
2.266550977126473576e+00,-1.946565480405513526e-01
2.250498276311587720e+00,0.000000000000000000e+00
2.166420472378345785e+00,-2.130661693504053156e-01
2.116873769946574502e+00,0.000000000000000000e+00
2.039707382018507875e+00,-2.403611452592947506e-01
1.985234856966063832e+00,-5.074651372880765177e-01
1.916445011008519828e+00,-2.722746917777656983e-01
1.866224390217970708e+00,0.000000000000000000e+00
1.766004904632861194e+00,3.206388847067669912e-01
1.666571415014053814e+00,7.200823044834645525e-01
1.606532633032053514e+00,3.874546671699490852e-01
1.551454734507266897e+00,0.000000000000000000e+00
1.463771795123936181e+00,4.667166029348466250e-01
1.404487148135853625e+00,0.000000000000000000e+00
1.356961752438992752e+00,-5.430812219854300738e-01
1.277403223960246192e+00,0.000000000000000000e+00
1.188125602102448219e+00,-7.083946806576609800e-01
1.131916059592862567e+00,0.000000000000000000e+00
1.073781432214052423e+00,-8.672977510079356023e-01
1.049494307966457374e+00,0.000000000000000000e+00
1.024032848219252667e+00,9.536131347739215114e-01


==> figure_files/Cross/data/a_nontraj_1.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.966795743423005227e+00,-4.053660746488680494e-02
4.915168359664516373e+00,0.000000000000000000e+00
4.905615982048410650e+00,4.155400654646121406e-02
4.865441823536368560e+00,8.448613203740287791e-02
4.853074195277306657e+00,1.273759372819349145e-01
4.831882834832156526e+00,1.713275489014341735e-01
4.824472675228229868e+00,2.148178186913975163e-01
4.824067251323176819e+00,2.578247131383555324e-01
4.772063070396920459e+00,3.073871371495289218e-01
4.765504512021709438e+00,3.522672076473494784e-01
4.731985545834414886e+00,3.126160139522106141e-01
4.721664357581512483e+00,2.691293279355754797e-01
4.709269966061737200e+00,2.254565353713820774e-01
4.703889661491362340e+00,1.807780674216095118e-01
4.684681376775486683e+00,1.366976782546066860e-01
4.661445159916156378e+00,9.204259132576668445e-02
4.642384107871332155e+00,1.391999608134353306e-01
4.629153501287435191e+00,9.333119606800034662e-02
4.610243199121956792e+00,4.704920920606087131e-02
4.567446133574954104e+00,0.000000000000000000e+00
4.559857796988127099e+00,4.809472013791066952e-02
4.555488423164148593e+00,0.000000000000000000e+00
4.527638171600094630e+00,4.878165996170429758e-02
4.506706754775278156e+00,0.000000000000000000e+00
4.457127986171904865e+00,5.033728526909091172e-02
4.430325152592165416e+00,0.000000000000000000e+00
4.423868619703505978e+00,5.109701832849975617e-02
4.403421561024542186e+00,0.000000000000000000e+00
4.363661639058396879e+00,-5.251675272543337991e-02
4.339326064618810541e+00,-1.062148953741888363e-01
4.328928218778631987e+00,-5.336287637828614205e-02
4.323529690691339411e+00,-1.069924430417392297e-01
4.266807775219197296e+00,-5.492800737197704730e-02
4.213407407734172772e+00,-1.126582723027789446e-01
4.181290259931815356e+00,-1.715934164406955342e-01
4.174171566820654711e+00,-1.147861275621340771e-01
4.167090582927746922e+00,-5.758828135162519929e-02
4.125473299614523803e+00,-1.175120585800755041e-01
4.114622584813674600e+00,-5.906633019454308325e-02
4.069493607080503672e+00,0.000000000000000000e+00
4.014285308548019238e+00,6.205596421676438240e-02
3.987677095788297876e+00,0.000000000000000000e+00
3.987533411356681601e+00,6.289140977236518104e-02
3.972706321216867842e+00,1.267234747820897567e-01
3.922002597147295155e+00,6.501061076001658778e-02
3.898735682384418588e+00,0.000000000000000000e+00
3.860774679975522705e+00,6.708896428185448513e-02
3.822253902155561711e+00,0.000000000000000000e+00
3.791043831408614118e+00,-6.957967383713850595e-02
3.782378606884423178e+00,0.000000000000000000e+00
3.775615999001063816e+00,-7.014946521838012761e-02
3.756259555321527444e+00,-1.417486095308812533e-01
3.733430470325087569e+00,-2.152311466647904292e-01
3.722090507152592931e+00,-2.887261585517220674e-01
3.709374267809429249e+00,-2.180318525645074945e-01
3.690866092398394471e+00,-1.468160102298335101e-01
3.677889843616815924e+00,-2.217807356037700683e-01
3.641291493692450310e+00,-1.508408956593851880e-01
3.594940773682568036e+00,-7.737782541327657693e-02
3.574497444484748598e+00,0.000000000000000000e+00
3.553930449678364578e+00,-7.917392058725174209e-02
3.519635391592097928e+00,-1.614487338681920292e-01
3.486405663090935025e+00,-8.227050503339562726e-02
3.421820097405843697e+00,0.000000000000000000e+00
3.400897902433515085e+00,8.645951827449874227e-02
3.332470365437045334e+00,1.800932367383770161e-01
3.249487452143160926e+00,2.841132748958952736e-01
3.226140270755907480e+00,1.921602269495571447e-01
3.217967616760607719e+00,2.897062842839943642e-01
3.206720853278176797e+00,1.944946607617320522e-01
3.187835744188752596e+00,2.952088567316413226e-01
3.169931223712817658e+00,1.990353955938428399e-01
3.144786383688050080e+00,1.011154919609549702e-01
3.127863378888581902e+00,0.000000000000000000e+00
3.109797444479351913e+00,1.034036324595477702e-01
3.069611614186956938e+00,2.122575450341356029e-01
3.025522992093930608e+00,1.092443750842507777e-01
3.011611595162467570e+00,0.000000000000000000e+00
2.980153885090911725e+00,1.125959111543167329e-01
2.953056891373371240e+00,0.000000000000000000e+00
2.936094834176985469e+00,1.160004949123333573e-01
2.916235349269738375e+00,0.000000000000000000e+00
2.868177484526665211e+00,1.215592342280532590e-01
2.809415093036981226e+00,0.000000000000000000e+00
2.800029526891234966e+00,-1.275483303184961892e-01
2.775997993472205216e+00,0.000000000000000000e+00
2.731215101908311738e+00,1.340565966832610034e-01
2.723547022259116268e+00,0.000000000000000000e+00
2.668849548443815944e+00,1.403950565669433437e-01
2.600832755163485110e+00,2.956685582045997518e-01
2.566318737450717258e+00,1.518374181026361514e-01
2.521531676384141107e+00,3.145582927741998325e-01
2.488824943278415081e+00,1.614400556730715419e-01
2.375126706493138951e+00,0.000000000000000000e+00
2.328668700568234495e+00,1.844100511046162238e-01
2.242656631484906793e+00,0.000000000000000000e+00
2.193483244319239578e+00,2.078410642360719873e-01
2.170539882418330624e+00,0.000000000000000000e+00
2.149164778803736464e+00,2.165013310812435865e-01
2.078544970913351442e+00,0.000000000000000000e+00
1.995813651856206627e+00,-2.510498822642620032e-01
1.970579029391637871e+00,0.000000000000000000e+00
1.902632273192842449e+00,-2.762423638648332513e-01
1.873269350419859425e+00,0.000000000000000000e+00
1.727151532949514845e+00,3.352270962598785653e-01
1.634811534507725206e+00,0.000000000000000000e+00
1.514429614987299333e+00,-4.360153836625220714e-01
1.473602688125421389e+00,0.000000000000000000e+00
1.460488230191969494e+00,4.688175674830743489e-01
1.337699741627282890e+00,0.000000000000000000e+00
1.301257835003163166e+00,-5.905725882575990626e-01
1.190258926804826700e+00,0.000000000000000000e+00
1.105554765233064174e+00,-8.181623272966209726e-01
1.062709605436026994e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_10.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.989071698809005362e+00,4.017542774749583573e-02
4.961661070440887222e+00,8.124110219190296134e-02
4.941071300166198554e+00,4.095979348470923237e-02
4.929010439069378968e+00,0.000000000000000000e+00
4.910981904170398593e+00,-4.146324923901338610e-02
4.882049096097645702e+00,-8.391231651111934198e-02
4.873414292266077474e+00,-4.210496733448701456e-02
4.851218673808774362e+00,-8.498226323310205388e-02
4.818726320088326354e+00,-1.291982800887992722e-01
4.801796725697927926e+00,-8.674060628684084062e-02
4.766891219049932182e+00,-4.400778571014342389e-02
4.750675351140540847e+00,0.000000000000000000e+00
4.733033471861301855e+00,4.463965694625846720e-02
4.723112498436800699e+00,0.000000000000000000e+00
4.695448748328399091e+00,-4.535715344449548631e-02
4.675530877320874801e+00,0.000000000000000000e+00
4.660950533445319621e+00,-4.603106386734411026e-02
4.636044279752463915e+00,-9.305395685133514838e-02
4.598500207352707925e+00,-4.728981109680096412e-02
4.560673117998123693e+00,-9.615505137776028666e-02
4.555449662517218279e+00,-4.818784401609501472e-02
4.522119205336696091e+00,-9.780160521327221912e-02
4.510879566271327690e+00,-1.474343876156858357e-01
4.480384454769960278e+00,-9.963213393821679364e-02
4.462838727746679446e+00,-1.506256272339810964e-01
4.440880914819826053e+00,-2.028251176008632195e-01
4.386689932939635383e+00,-1.559004535813091064e-01
4.356518075295474191e+00,-1.053782434689833208e-01
4.331775480738659034e+00,-5.329274894233803489e-02
4.311207176790466278e+00,0.000000000000000000e+00
4.267394155634207209e+00,-5.491291315115143234e-02
4.239558041315281578e+00,-1.112727509431037237e-01
4.191574519050323744e+00,-5.691747387029256339e-02
4.158330709479774789e+00,0.000000000000000000e+00
4.129879394561046801e+00,-5.863072464101576342e-02
4.089070989124055089e+00,-1.196136367996727401e-01
4.068172449446404215e+00,-1.812685855909626498e-01
4.040234609869479243e+00,-1.225227755387289091e-01
4.031461143492268917e+00,-6.152831806896956468e-02
3.967197114729811513e+00,0.000000000000000000e+00
3.938792575494994619e+00,6.445754771415426743e-02
3.931619017195424615e+00,0.000000000000000000e+00
3.917374337416941632e+00,-6.516431766150759808e-02
3.880445680138808751e+00,0.000000000000000000e+00
3.863303902767063924e+00,-6.700114960411283904e-02
3.846549781044517946e+00,0.000000000000000000e+00
3.803504354522582176e+00,6.912452569943713931e-02
3.767866780378414493e+00,1.408766181073963786e-01
3.754678503481931440e+00,7.093400603816477079e-02
3.744924590702129130e+00,0.000000000000000000e+00
3.737468455876060691e+00,-7.158877453361545129e-02
3.658550535162917949e+00,0.000000000000000000e+00
3.622481569076234198e+00,7.620573058450492987e-02
3.594980261919102915e+00,0.000000000000000000e+00
3.572223348853841518e+00,-7.836511773627977129e-02
3.534718929134068599e+00,-1.600737887920974933e-01
3.469660577327255968e+00,-8.306652005848851050e-02
3.420202301026159297e+00,-1.709725566503389471e-01
3.389298061837633380e+00,-2.611570343457988441e-01
3.384231901456643765e+00,-3.492526911822610436e-01
3.359793466353719005e+00,-2.657639636559888108e-01
3.349333679352040516e+00,-1.782843256117694897e-01
3.302671716933418100e+00,-2.750365680182915717e-01
3.277384162319063599e+00,-3.723962422222166224e-01
3.265365958114881284e+00,-4.689281264336799815e-01
3.245609965145890730e+00,-3.797233774598524625e-01
3.200087221833911588e+00,-2.929527798581623710e-01
3.179175915721707213e+00,-3.957590655189705542e-01
3.148181814007108503e+00,-3.026924880002665463e-01
3.105546671184528762e+00,-2.073737947624807731e-01
3.096460473956886617e+00,-1.042963040743094538e-01
3.083206744536556521e+00,0.000000000000000000e+00
3.046172667901998032e+00,1.077682835716929632e-01
3.030983548074881018e+00,2.177022098737846079e-01
3.023609083701889411e+00,3.281481588650012049e-01
3.002671036751833444e+00,2.218270409239697927e-01
2.953399962151742386e+00,1.146450927632511468e-01
2.928371118341277057e+00,2.332264307058666275e-01
2.892831040260606112e+00,1.194961360224547908e-01
2.857243234475662419e+00,2.449827861945640672e-01
2.845245163733385318e+00,3.705799062345065953e-01
2.829369266676853734e+00,2.498335344414991943e-01
2.787814305304614937e+00,1.286685229274582010e-01
2.765780724782564537e+00,0.000000000000000000e+00
2.752098593657006820e+00,1.320298175696945076e-01
2.708828198741370485e+00,0.000000000000000000e+00
2.673495348659963078e+00,-1.399075444632726373e-01
2.650753044496224842e+00,0.000000000000000000e+00
2.619852418145235173e+00,-1.456955695215850222e-01
2.549348553054733291e+00,-3.077312217273797113e-01
2.540533423852712414e+00,-4.648056823856702713e-01
2.520362124756562405e+00,-3.148502964654242842e-01
2.510601642805165845e+00,-4.759547192838014529e-01
2.468698782055376295e+00,-3.281661561202215416e-01
2.458413405389682449e+00,-4.963767416718904424e-01
2.451231533413344099e+00,-3.328597831287162800e-01
2.414373634533960811e+00,-1.715501255600038744e-01
2.385675210639141675e+00,0.000000000000000000e+00
2.304853120234152009e+00,-1.882406833517449585e-01
2.267445946734361506e+00,0.000000000000000000e+00
2.159761354751569051e+00,2.143820739986497803e-01
2.100643217318130418e+00,4.532370491660070999e-01
2.073897820291587646e+00,6.975037460869465411e-01
2.039913494079902634e+00,4.806251514419491166e-01
1.973881001693486015e+00,7.699797801226201388e-01
1.926533457044693476e+00,5.388611635421309831e-01
1.788525610029965573e+00,3.126148998740678198e-01
1.734632510408927963e+00,0.000000000000000000e+00
1.600555768623209918e+00,-3.903537699299681196e-01
1.592232742316825878e+00,0.000000000000000000e+00
1.541737207567799750e+00,-4.207065685944756939e-01
1.447514168979578519e+00,0.000000000000000000e+00
1.404877932140475183e+00,5.066672330518527945e-01
1.356939048799160608e+00,0.000000000000000000e+00
1.280525588109018287e+00,-6.098506311759384069e-01
1.235847727732516610e+00,0.000000000000000000e+00
1.149206336055304645e+00,7.571884425916499683e-01
1.079262432570512242e+00,0.000000000000000000e+00
1.057374316486082932e+00,8.944220258981303573e-01
1.032794731263487087e+00,0.000000000000000000e+00
1.012576185424569619e+00,-9.753142774636742729e-01


==> figure_files/Cross/data/a_nontraj_11.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.979435072175323995e+00,-4.033108003321429075e-02
4.958806118840161758e+00,0.000000000000000000e+00
4.949037452895799660e+00,4.082803882817407498e-02
4.936537957287370659e+00,0.000000000000000000e+00
4.927500185898234797e+00,-4.118572366989069894e-02
4.908942552581276431e+00,0.000000000000000000e+00
4.905964872288319789e+00,-4.154809648710215686e-02
4.893849605336861863e+00,0.000000000000000000e+00
4.883268343084854912e+00,-4.193520977195677041e-02
4.843666041303768210e+00,-8.524749217424344716e-02
4.806445854386565131e+00,-4.328644217445803272e-02
4.790112425496409365e+00,0.000000000000000000e+00
4.757586903269074519e+00,4.418008428585844943e-02
4.740283998177497793e+00,0.000000000000000000e+00
4.714722454769062487e+00,-4.498707286799432520e-02
4.691981189700852539e+00,0.000000000000000000e+00
4.666341382452284137e+00,-4.592476938203481074e-02
4.627925090314539247e+00,0.000000000000000000e+00
4.584441886953425360e+00,4.758028687112699634e-02
4.528736433362344549e+00,0.000000000000000000e+00
4.492637735879874583e+00,-4.954469950635236736e-02
4.457206435422708779e+00,0.000000000000000000e+00
4.449316341050521650e+00,-5.051419433260297132e-02
4.422166555087208017e+00,0.000000000000000000e+00
4.382327702643053158e+00,-5.207032634655907322e-02
4.348478400917096920e+00,0.000000000000000000e+00
4.324160282860352922e+00,-5.348061995366559795e-02
4.310544911755913589e+00,0.000000000000000000e+00
4.305160781868458741e+00,5.395370204135981756e-02
4.287988205405081743e+00,0.000000000000000000e+00
4.270876729263024529e+00,5.482339509420704887e-02
4.262341073066354014e+00,1.100863816712070592e-01
4.251786745557947000e+00,1.659504014116682524e-01
4.205695404607330268e+00,1.130718151037187619e-01
4.178307481442961269e+00,5.727949850108506047e-02
4.160529221908729092e+00,0.000000000000000000e+00
4.111544887597049502e+00,5.915479150231065658e-02
4.097860988312779895e+00,1.191010395536105104e-01
4.089665503830441473e+00,5.978943142838006458e-02
4.020024552171761023e+00,0.000000000000000000e+00
3.999744748464011845e+00,-6.250797737408038401e-02
3.977130470069777157e+00,0.000000000000000000e+00
3.930756686610213269e+00,6.472136620783061622e-02
3.919770512233125448e+00,0.000000000000000000e+00
3.865689771188027812e+00,-6.691847013128461585e-02
3.822705581032460831e+00,0.000000000000000000e+00
3.810336963901090446e+00,6.887684292100484940e-02
3.780882415389797302e+00,0.000000000000000000e+00
3.735908237312763891e+00,-7.164858192241292667e-02
3.716019038101194383e+00,0.000000000000000000e+00
3.663924832091451478e+00,7.449152915452222912e-02
3.630780741620901253e+00,0.000000000000000000e+00
3.620622059619119426e+00,7.628402744259546453e-02
3.577336156079645058e+00,0.000000000000000000e+00
3.544089051381109190e+00,-7.961423905060856232e-02
3.531208707802751423e+00,0.000000000000000000e+00
3.479377390133297610e+00,-8.260321028311988500e-02
3.448579512594192487e+00,0.000000000000000000e+00
3.413311472060050811e+00,8.583178792158002723e-02
3.367049644812973863e+00,0.000000000000000000e+00
3.355046593986597436e+00,8.883884184067397660e-02
3.324802264929806128e+00,0.000000000000000000e+00
3.314709601898000457e+00,-9.101417301942865690e-02
3.264870006245585987e+00,0.000000000000000000e+00
3.216305247530190314e+00,9.666861166703295816e-02
3.208328177549591764e+00,0.000000000000000000e+00
3.190879119454189006e+00,9.821533354504238811e-02
3.175014352654288885e+00,1.983986030666219924e-01
3.135379289113154666e+00,1.017231568446180373e-01
3.076764069942858892e+00,2.112718353385425740e-01
3.016919704806665603e+00,1.098683233004081883e-01
2.995231302329475653e+00,0.000000000000000000e+00
2.983774385785437300e+00,1.123228300166720789e-01
2.938483854278590268e+00,2.316239043969410549e-01
2.763391063543020110e+00,3.928588645575452065e-01
2.745375653064234367e+00,2.653544895494867051e-01
2.726569580232387935e+00,1.345137963534969450e-01
2.719940582331951351e+00,2.703405306264649033e-01
2.588449861011821618e+00,4.477563366774127696e-01
2.555235456309584485e+00,6.126298323010691549e-01
2.529913226450887009e+00,4.687162426628379008e-01
2.493787131838798743e+00,3.215964428747750126e-01
2.444853012801993408e+00,1.672994418340492395e-01
2.415974218928015116e+00,0.000000000000000000e+00
2.374739738826272983e+00,1.773241800926645684e-01
2.254955032045571794e+00,0.000000000000000000e+00
2.213831093034209552e+00,-2.040379889902996513e-01
2.174442443345665943e+00,0.000000000000000000e+00
2.132840093190110142e+00,2.198282020867984299e-01
2.059077457786265608e+00,0.000000000000000000e+00
1.971043978422619469e+00,2.573993056604567120e-01
1.933654360664401661e+00,0.000000000000000000e+00
1.879910316084052457e+00,2.829604502174994929e-01
1.829594347715967961e+00,0.000000000000000000e+00
1.713649213792695525e+00,3.405306033794355813e-01
1.608184342690506030e+00,0.000000000000000000e+00
1.555587604924314915e+00,4.132482775016128596e-01
1.519012769965077059e+00,0.000000000000000000e+00
1.470627655307299886e+00,-4.623752111695541567e-01
1.451963837897766840e+00,0.000000000000000000e+00
1.307431796893333331e+00,5.850081470786822058e-01
1.292938950806826082e+00,0.000000000000000000e+00
1.265042299152578709e+00,-6.248703321242974340e-01
1.213898228551754332e+00,0.000000000000000000e+00
1.140434073527009762e+00,-7.688818884461189329e-01
1.058686537354938118e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_12.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.974834826784136688e+00,4.040570307213674911e-02
4.957561466405530304e+00,8.137552072060418029e-02
4.947419660556509058e+00,1.225642335058423904e-01
4.917213319172867969e+00,8.271645186673438899e-02
4.890309112082761089e+00,4.181454517909181240e-02
4.851558429361880975e+00,0.000000000000000000e+00
4.818210456005697750e+00,-4.307531564172098482e-02
4.796558919213175010e+00,-8.693014990780635609e-02
4.783149494095202847e+00,-1.311273683901640341e-01
4.750191048673857885e+00,-8.863552915731714998e-02
4.707604819290004627e+00,-1.353696347668080502e-01
4.671068198926057846e+00,-9.166374132942743669e-02
4.668617742984135788e+00,-4.587999559601241978e-02
4.639693260706395428e+00,0.000000000000000000e+00
4.623203681749247451e+00,4.678578765476686108e-02
4.608972390597831925e+00,9.415031612286060836e-02
4.573429943011045218e+00,4.780969116756508819e-02
4.525112689105654340e+00,9.767225122759386202e-02
4.499130405227234952e+00,1.482054220182880688e-01
4.485625131258176523e+00,1.987989282623949250e-01
4.454902197381162665e+00,1.511627926621991469e-01
4.421535763751830217e+00,2.046038054684324869e-01
4.400137090589100630e+00,1.549490220570262367e-01
4.389010406478361936e+00,1.038237651694893654e-01
4.358931558321139654e+00,1.578923740232152928e-01
4.303968271516906974e+00,1.079672086701080197e-01
4.303047810253448624e+00,5.400670197811848622e-02
4.271899795557069446e+00,1.095942784216139831e-01
4.267305517288743744e+00,1.647455832666728515e-01
4.230096404933997967e+00,1.117710846234129113e-01
4.217938010467807253e+00,1.686245754163792909e-01
4.157280340499021953e+00,1.157207854045096962e-01
4.115805786013281953e+00,5.903237460438263973e-02
4.092077954238066084e+00,1.194379109762016694e-01
4.050896743886034379e+00,6.093932696526603576e-02
4.038658820093234958e+00,1.226184052075713071e-01
4.023893666734937646e+00,1.852798810325543000e-01
3.988939900824933993e+00,2.513882676313893283e-01
3.977706782888403403e+00,1.896075920699678008e-01
3.963682341303965462e+00,2.546022912217804635e-01
3.948360594019237890e+00,1.924365831188059317e-01
3.940913437481792236e+00,2.575527551203648513e-01
3.929441524597330204e+00,3.238234860680292426e-01
3.900845140562162250e+00,2.628709363374104879e-01
3.874128511301609290e+00,3.331363004884865808e-01
3.846053828512182804e+00,2.704140638291427368e-01
3.821785074111848868e+00,2.053944644298493494e-01
3.807236234098136496e+00,2.759563177116299282e-01
3.802162157780906160e+00,3.458666872331483400e-01
3.784495758538997556e+00,2.792826429126383792e-01
3.766576611920323447e+00,2.114597156914996279e-01
3.678751626606932223e+00,1.477845594860063283e-01
3.631393030527674703e+00,7.583217081749642208e-02
3.571281271289370451e+00,1.568129349308506337e-01
3.560775860932525294e+00,7.886979749414080310e-02
3.553458807177630518e+00,0.000000000000000000e+00
3.507779044588802630e+00,8.127098836809662497e-02
3.506919466803271934e+00,0.000000000000000000e+00
3.466304629251676594e+00,-8.322744179150758093e-02
3.402344107826884567e+00,-1.727720653512472282e-01
3.385356133828584024e+00,-8.725519130552376879e-02
3.348946892285325827e+00,0.000000000000000000e+00
3.321424022387700958e+00,-9.064656579292612593e-02
3.291069101490776472e+00,-1.846528407773297686e-01
3.274594116354745843e+00,-2.797733224762498638e-01
3.259472954920201726e+00,-1.882501070737490900e-01
3.225012992062455730e+00,-2.884418800665415894e-01
3.194356824766721559e+00,-3.920063813364413341e-01
3.173561637703212313e+00,-2.978704210494746429e-01
3.120764528347843125e+00,-2.053562824215939553e-01
3.040754693058798974e+00,-1.081526657979235140e-01
3.029245892131182227e+00,-2.179520410538590136e-01
3.014636431331225275e+00,-1.100348139761888056e-01
2.995081298593579966e+00,-2.229527147729185588e-01
2.963038685565286379e+00,-3.417012844822523987e-01
2.881471296943823646e+00,-2.408803646878658056e-01
2.859150315424911160e+00,-3.669841251091801593e-01
2.809516823594862878e+00,-2.533767268694322450e-01
2.804005178729413572e+00,-1.271868985556951215e-01
2.767540485117903071e+00,0.000000000000000000e+00
2.737431717842055967e+00,1.334484119513300315e-01
2.598204016042220843e+00,2.962671476040610319e-01
2.574723142557131972e+00,1.508477812562258602e-01
2.539646221199221010e+00,0.000000000000000000e+00
2.534622316386419438e+00,1.556587330575417705e-01
2.434107003905598088e+00,3.375597555146828133e-01
2.414192909853495550e+00,1.715758107502325103e-01
2.369573373247770842e+00,3.561965211455606073e-01
2.345287473790017341e+00,1.818058410123477853e-01
2.337137445074752851e+00,0.000000000000000000e+00
2.328693210686314963e+00,1.844061691949508142e-01
2.308642139577254504e+00,0.000000000000000000e+00
2.258809901344576598e+00,1.959930333490736420e-01
2.237008167011785176e+00,0.000000000000000000e+00
2.205781615680346253e+00,2.055298827782581494e-01
2.168223835585251447e+00,0.000000000000000000e+00
2.116930129023157914e+00,2.231448930734662994e-01
2.058499347382839684e+00,0.000000000000000000e+00
1.972480493371594257e+00,-2.570245254704231486e-01
1.891826803450799233e+00,0.000000000000000000e+00
1.877050984270931533e+00,2.838231801725057402e-01
1.817371465546876674e+00,0.000000000000000000e+00
1.769718331866408256e+00,-3.192946934358044664e-01
1.646949751783527427e+00,0.000000000000000000e+00
1.566802274191599897e+00,-4.073536513519647739e-01
1.492364852750780235e+00,0.000000000000000000e+00
1.343312297121252552e+00,-5.541738377444187513e-01
1.265781711316712022e+00,0.000000000000000000e+00
1.204550166892637719e+00,6.892078505850216530e-01
1.140043613303290737e+00,0.000000000000000000e+00
1.108691513553685004e+00,-8.135393301067331828e-01
1.057150150800841848e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_13.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.985247775532655190e+00,4.023708433113421662e-02
4.973339203897457317e+00,8.086001797511280231e-02
4.964589127640512523e+00,1.217179504924908728e-01
4.950882904381379568e+00,1.631904281401543588e-01
4.942503429157307338e+00,2.046803004160152595e-01
4.927021934126721625e+00,2.471623176968434921e-01
4.916733976303303777e+00,2.068314526478516047e-01
4.901922322248019270e+00,2.496999184062923260e-01
4.891278640620885021e+00,2.925857915248311625e-01
4.885010427222213458e+00,2.514318322697783326e-01
4.862995777227732574e+00,2.959990076809561055e-01
4.830824801667543689e+00,3.428052088806499698e-01
4.814087165859367801e+00,3.020439498702346959e-01
4.754186624854637166e+00,2.654598218517143504e-01
4.744611050728010149e+00,3.109544726644957180e-01
4.735056618125492278e+00,2.676091124949885325e-01
4.726689215849839698e+00,2.237978491641325618e-01
4.666874434852178233e+00,2.754856733247910139e-01
4.641558854629529662e+00,2.320824396080082286e-01
4.593492966269383082e+00,1.895718637975704612e-01
4.589786168797732380e+00,1.424086432780003741e-01
4.560847281152828891e+00,9.614770785305642997e-02
4.540187228259314089e+00,1.455371042072138577e-01
4.533020088793924707e+00,9.733178951132628876e-02
4.517397217252063335e+00,4.900308703260637666e-02
4.504628248999232198e+00,0.000000000000000000e+00
4.456080738379482042e+00,5.036094812820918198e-02
4.445501305787756152e+00,1.012018639254160524e-01
4.429298021629957560e+00,5.097182638393629034e-02
4.419244426711596674e+00,0.000000000000000000e+00
4.403070591831891534e+00,5.158087479932647185e-02
4.376882068277915039e+00,1.043999535850557714e-01
4.364091392490000665e+00,1.575192302145757561e-01
4.322641237979323314e+00,1.070364288780748380e-01
4.297018190382204672e+00,5.415837383036448127e-02
4.265553871125939978e+00,0.000000000000000000e+00
4.238364497337188119e+00,-5.566771482939034121e-02
4.212196146405671193e+00,0.000000000000000000e+00
4.201545292491879913e+00,-5.664765035961787099e-02
4.185063607548586972e+00,-1.141894206361202951e-01
4.172192830431443511e+00,-5.744751604571150805e-02
4.167936217931983656e+00,0.000000000000000000e+00
4.163344418392539659e+00,-5.769196349486313546e-02
4.140344582060601297e+00,0.000000000000000000e+00
4.112818634273611273e+00,5.911815650424997320e-02
4.043141286285346858e+00,0.000000000000000000e+00
4.016394841065236143e+00,-6.199079398282517778e-02
4.008308174287580350e+00,-1.244823524295821382e-01
3.999811706133095779e+00,-6.250588459885020320e-02
3.973878432859202281e+00,-1.266487305958771681e-01
3.964311305584255596e+00,-6.363037723662917644e-02
3.934303107123096055e+00,0.000000000000000000e+00
3.901054978078313695e+00,6.571066436845167391e-02
3.867329438016620990e+00,0.000000000000000000e+00
3.811729380661146749e+00,6.882653097915911178e-02
3.793520376266338978e+00,0.000000000000000000e+00
3.789583919905554765e+00,-6.963329435849195670e-02
3.742522266284808552e+00,-1.427911232422171550e-01
3.732578803888310315e+00,-2.153293769049859363e-01
3.696561237763322350e+00,-2.927279430063994825e-01
3.687362989476518749e+00,-2.206426526485045503e-01
3.667022377771164354e+00,-1.487314716681697180e-01
3.662125993627110887e+00,-2.236941830834036637e-01
3.561320697145025527e+00,-1.576913344261057504e-01
3.526646559027608152e+00,-2.412111510552236715e-01
3.505161681783639516e+00,-1.627848129880777595e-01
3.443053280855495668e+00,-8.435532697755493414e-02
3.412144183481400805e+00,-1.717810475534153614e-01
3.394185892560127371e+00,-2.604054124227351275e-01
3.380345277705056439e+00,-1.750281371393145047e-01
3.366063919704834095e+00,-2.647747320799513915e-01
3.331237177823163531e+00,-1.802265985162671280e-01
3.295442114872108696e+00,-9.208155079271840293e-02
3.268636754021637003e+00,-1.871960480848040564e-01
3.163040004765423241e+00,-9.995180252370437779e-02
3.141815986919745285e+00,0.000000000000000000e+00
3.080533443466583421e+00,1.053775613624026719e-01
3.043905725756236080e+00,2.158577274665132995e-01
3.012758738442241846e+00,3.305160433690684796e-01
2.970776058422823773e+00,4.532315779550122881e-01
2.948248983492046449e+00,3.451381284565199214e-01
2.883181704021405611e+00,2.405946516699195847e-01
2.834796135980247378e+00,1.244389493797664198e-01
2.815900605263765399e+00,0.000000000000000000e+00
2.795430037935459300e+00,1.279684014773323497e-01
2.778912290589901080e+00,2.589884023223218978e-01
2.743514476691473192e+00,1.328573200138650212e-01
2.718515287166630934e+00,0.000000000000000000e+00
2.662790870245867580e+00,-1.410346683196903872e-01
2.645036223657098340e+00,-2.858687927140738938e-01
2.621936691689453536e+00,-1.454640240971274701e-01
2.614194917457654643e+00,0.000000000000000000e+00
2.551893653509347271e+00,-1.535588518769813449e-01
2.513954212343171957e+00,0.000000000000000000e+00
2.469888930982583997e+00,1.639249849192040698e-01
2.432366130547581662e+00,0.000000000000000000e+00
2.391374362351478933e+00,1.748657931862425130e-01
2.289378565495052698e+00,3.815880545992303419e-01
2.260008131793520558e+00,1.957852619158484964e-01
2.192419979432085331e+00,0.000000000000000000e+00
2.154625285701936566e+00,-2.154053549269906720e-01
2.145648187797238204e+00,-4.344231569840601992e-01
2.126671575415525428e+00,-2.211052970376596594e-01
2.102873847685461595e+00,-4.522760137586804285e-01
2.075635737621033705e+00,-6.963362036899666263e-01
2.025081218892543333e+00,-4.876914073515884462e-01
1.939605434479655166e+00,-2.658111629043582447e-01
1.927337536774544002e+00,0.000000000000000000e+00
1.825916719194439874e+00,-2.999425431173783907e-01
1.753706907923926250e+00,-6.503033186081477179e-01
1.710644487565711414e+00,-3.417279297237091340e-01
1.639307293172339586e+00,-7.442335662892308745e-01
1.562131241112953983e+00,-4.097934043234587320e-01
1.503514757319254436e+00,-8.847378461834274344e-01
1.446943770995142042e+00,-4.776356021845061250e-01
1.312339908373799879e+00,0.000000000000000000e+00
1.280584410487562996e+00,6.097946066913410013e-01
1.155258186576165969e+00,0.000000000000000000e+00
1.119791204599880130e+00,-7.974911935721862299e-01
1.031834616962921336e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_14.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.980192195448956305e+00,4.031881814570912465e-02
4.974832557467703253e+00,0.000000000000000000e+00
4.938598577016972691e+00,4.100082034025273603e-02
4.912440837855896802e+00,0.000000000000000000e+00
4.893048402764589078e+00,4.176773994755113989e-02
4.885187117486244013e+00,8.380454824525576663e-02
4.866366140564010401e+00,1.266810607693920065e-01
4.840113645854355440e+00,1.707453453584310277e-01
4.823564751050255062e+00,1.289392171471480664e-01
4.791658944033366119e+00,1.742160625058118972e-01
4.765225074350100343e+00,1.321156963040001631e-01
4.735570794462338640e+00,1.783673353363014469e-01
4.703805630502476021e+00,1.355883948656925742e-01
4.692659407321439602e+00,9.082218104573479278e-02
4.636176448908337910e+00,1.395729769813550403e-01
4.610358825990180875e+00,9.409369853265094064e-02
4.598029589080386614e+00,4.729949202108048312e-02
4.568662088698386192e+00,0.000000000000000000e+00
4.556949102578355948e+00,4.815613732171520472e-02
4.535160023071256319e+00,0.000000000000000000e+00
4.517692648233461838e+00,4.899667820497520532e-02
4.508876316295133080e+00,0.000000000000000000e+00
4.502987461515932210e+00,-4.931721285768598390e-02
4.486581706112776402e+00,0.000000000000000000e+00
4.475728487815907819e+00,4.991976521772904102e-02
4.463122369102894282e+00,1.004043217699256696e-01
4.425069247830142771e+00,1.532078831416838482e-01
4.396370297361606561e+00,1.034764368413164937e-01
4.382312714707596868e+00,5.207068251832309286e-02
4.299635524420988730e+00,1.081849156388563354e-01
4.252369068533949914e+00,5.530165125007777821e-02
4.222889636814156411e+00,0.000000000000000000e+00
4.185315597585684166e+00,-5.708783539323335210e-02
4.172081147321546446e+00,-1.149011834608673482e-01
4.163743045192902059e+00,-5.768091744245348179e-02
4.094390382378272797e+00,-1.193030368841506844e-01
4.042603628557075446e+00,-6.118960885561093577e-02
3.979915723231612468e+00,-1.262647851670483656e-01
3.958520087244428609e+00,-6.381669280449557557e-02
3.951621113913680094e+00,-1.280794344313758715e-01
3.927757800063758964e+00,-6.482023489575924891e-02
3.898535621502591475e+00,0.000000000000000000e+00
3.879275267084296708e+00,6.645058443790026470e-02
3.833369590252896142e+00,1.361032854825288962e-01
3.819484328694446429e+00,6.854732872286167789e-02
3.812490027856704433e+00,1.375981398629699815e-01
3.799476624572928785e+00,6.927115773341493976e-02
3.779783354507632698e+00,0.000000000000000000e+00
3.747972361498226768e+00,-7.118807359394455081e-02
3.725157449971529644e+00,0.000000000000000000e+00
3.693311126250635290e+00,7.331084262828066467e-02
3.686092576320665337e+00,0.000000000000000000e+00
3.659653136273521401e+00,7.466552972380902098e-02
3.613471151264435743e+00,0.000000000000000000e+00
3.568861247866238262e+00,7.851283742897821605e-02
3.535585119959708589e+00,1.599953647361388454e-01
3.454801571967808016e+00,2.513477706973338277e-01
3.417534584097601691e+00,1.712395821273798580e-01
3.394191118345170288e+00,2.604046105694426405e-01
3.339493130364364681e+00,1.793365814222029619e-01
3.307072091529963842e+00,9.143504341138997127e-02
3.266703585166347512e+00,1.874176712824013880e-01
3.259835242769369756e+00,9.410413317387725241e-02
3.256143023479412868e+00,1.886353361490437086e-01
3.240414830913175948e+00,9.523548055793482070e-02
3.206712514029188998e+00,0.000000000000000000e+00
3.163725593892557253e+00,9.990848748759884046e-02
3.103715605608160732e+00,0.000000000000000000e+00
3.046748965779815244e+00,-1.077275183100800809e-01
3.043449561974931772e+00,0.000000000000000000e+00
2.985029660157672016e+00,1.122283811568991763e-01
2.952470729854808074e+00,0.000000000000000000e+00
2.902090459932527011e+00,-1.187348229327577498e-01
2.868844461564575621e+00,-2.430054364751126350e-01
2.850568198601241665e+00,-1.230657289443526786e-01
2.813960251846123750e+00,-2.525771616295661715e-01
2.738809022678665883e+00,-1.333142274011704098e-01
2.694838617545936899e+00,-2.754003394185950970e-01
2.665739877855213269e+00,-1.407227982385554632e-01
2.627407913229949710e+00,-2.897176731223575774e-01
2.571851651213230117e+00,-1.511848146228477741e-01
2.528153049891561199e+00,-3.129127591294287303e-01
2.486814584772499614e+00,-1.617011797442667320e-01
2.477041722696208925e+00,-3.259592816736015530e-01
2.463301835084829250e+00,-1.648028581125717262e-01
2.419010051626512503e+00,0.000000000000000000e+00
2.404981421251024987e+00,-1.728926569788561962e-01
2.351777811294310183e+00,-3.616074909290545869e-01
2.338461289272429244e+00,-1.828688062864314290e-01
2.321783703339967975e+00,0.000000000000000000e+00
2.272436189641001025e+00,-1.936496007720827639e-01
2.259782089845609132e+00,0.000000000000000000e+00
2.175447654491557969e+00,2.113015702437625321e-01
2.135107433549912503e+00,0.000000000000000000e+00
2.117714907882030317e+00,2.229795384771628142e-01
2.051242453266575616e+00,0.000000000000000000e+00
1.968207193253916243e+00,2.581418217387146941e-01
1.949372463854517346e+00,0.000000000000000000e+00
1.933464216638430377e+00,2.675024243468691054e-01
1.842416896194737364e+00,0.000000000000000000e+00
1.700337555331777661e+00,-3.458833890413530732e-01
1.684225752819510591e+00,0.000000000000000000e+00
1.645774674175890739e+00,3.691979238168732191e-01
1.559594147738263104e+00,0.000000000000000000e+00
1.473936094592098289e+00,4.603018194274850483e-01
1.418475335216509148e+00,0.000000000000000000e+00
1.371252320011423498e+00,-5.318207146361031423e-01
1.350530477375001537e+00,0.000000000000000000e+00
1.272092971460422106e+00,6.179627452951799160e-01
1.205142218524629882e+00,0.000000000000000000e+00
1.130580616086289902e+00,-7.823425110803745586e-01
1.067613089177107843e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_15.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.992883451308573584e+00,4.011410833849529678e-02
4.975162681470891357e+00,8.080075582910747900e-02
4.962887019199511585e+00,4.060048512899452205e-02
4.939854366486091664e+00,8.195995373995652866e-02
4.916255462492590489e+00,1.241230305911735637e-01
4.905089376802248324e+00,1.662517176577990863e-01
4.899132390317590513e+00,1.249921974773832573e-01
4.877019580548290989e+00,1.681709559443064772e-01
4.842161668791946205e+00,1.279507051901366543e-01
4.815633329234874971e+00,1.724857288592710480e-01
4.790848095822820341e+00,1.307062795707405189e-01
4.733048856854517261e+00,8.927873348041992507e-02
4.719436970273108933e+00,1.346917123239170511e-01
4.704998778367593282e+00,9.034642363111955454e-02
4.696416159516864752e+00,4.533846919807173886e-02
4.633967434353230885e+00,9.313738514129009383e-02
4.589745972393536988e+00,1.424111376820423325e-01
4.570916261455955976e+00,1.914491581699814815e-01
4.520259974492037536e+00,2.447051885823569306e-01
4.513320195192186191e+00,1.963666361400234484e-01
4.502966576531020060e+00,2.465883516508109441e-01
4.486474502143100729e+00,1.987236629118497577e-01
4.443166182953343757e+00,2.532706648116882509e-01
4.415204305290194142e+00,2.051910350708489317e-01
4.385183130610104563e+00,2.600126842956725359e-01
4.366751718668136384e+00,2.097698132790926373e-01
4.328950813214268223e+00,2.668115966878532586e-01
4.279288542036983500e+00,2.184322953764911979e-01
4.249256767947308333e+00,2.769134527414722768e-01
4.222423068209260499e+00,2.243553861673837635e-01
4.198816938759635242e+00,1.701638776560915611e-01
4.184644234753212011e+00,2.284246184838191751e-01
4.166321054907183630e+00,2.880477833147599420e-01
4.156195533660445918e+00,2.315624035092470334e-01
4.146410395379366065e+00,2.908207800906350560e-01
4.126490432671528374e+00,3.523624048269026199e-01
4.118584744475461967e+00,2.947636945640628725e-01
4.096510525742130149e+00,2.383591571927488884e-01
4.060128707327098851e+00,1.819875392008915849e-01
4.041217847897303095e+00,1.224631626193008055e-01
4.012761713502037253e+00,6.210309689783456710e-02
4.001152488981589705e+00,1.249280005571064139e-01
3.971941922697705518e+00,1.901583828483718597e-01
3.967605900548463627e+00,2.540989885905337031e-01
3.947682352942404105e+00,1.925027128606141003e-01
3.928647821146099783e+00,1.295817372775763532e-01
3.899821238228894149e+00,6.575224714046218333e-02
3.886397026305103530e+00,1.324145367048558397e-01
3.845165053018127388e+00,2.029043143938855931e-01
3.809637208717715051e+00,1.378042957574635852e-01
3.790092982549574607e+00,6.961459015860087252e-02
3.730213029724121387e+00,1.437350638230173172e-01
3.705536220362267041e+00,2.184837439594716491e-01
3.679936022654528127e+00,1.476894451800571939e-01
3.676495818290128614e+00,7.398298456896769404e-02
3.665256284920198393e+00,0.000000000000000000e+00
3.631390903671764647e+00,7.583225964524985263e-02
3.618307621324784229e+00,1.527632965939058896e-01
3.609775922738153842e+00,2.302293922131093129e-01
3.606537303707479936e+00,3.075240843765676968e-01
3.593118214733601601e+00,2.323690288819170724e-01
3.583863628066059626e+00,1.557137788660850619e-01
3.547331848590620673e+00,7.946874669818168591e-02
3.500983324464408408e+00,1.631736060434005597e-01
3.496491867244701179e+00,8.179654410447409485e-02
3.454607629000686408e+00,0.000000000000000000e+00
3.407316742183705838e+00,8.613407329977315618e-02
3.349394892834854254e+00,1.782778090288496819e-01
3.309979657174898282e+00,9.127447648803292679e-02
3.229793643881198051e+00,1.917257496827125263e-01
3.209923290689123743e+00,9.705338609644845183e-02
3.116129460750667768e+00,2.059676486481832325e-01
3.102241963402740499e+00,1.039079229554627226e-01
3.075483210769666798e+00,0.000000000000000000e+00
3.044357464294790372e+00,1.078968359504301200e-01
3.034304175138198278e+00,0.000000000000000000e+00
2.982419057734371659e+00,-1.124249410010506878e-01
2.949941072653798901e+00,0.000000000000000000e+00
2.915256473974295659e+00,-1.176647734759839609e-01
2.883468001352186949e+00,0.000000000000000000e+00
2.881122660611317166e+00,-1.204693323447756509e-01
2.807477603957217127e+00,-2.537449424137829257e-01
2.780767892837457733e+00,-1.293214362505401560e-01
2.765465382717156917e+00,0.000000000000000000e+00
2.751371974352541550e+00,1.320995631970125206e-01
2.695856662438312679e+00,0.000000000000000000e+00
2.625781782744386117e+00,-1.450383124887044406e-01
2.585497141295575396e+00,0.000000000000000000e+00
2.523106310357327242e+00,1.570828963864048244e-01
2.518718379873402746e+00,0.000000000000000000e+00
2.495022085103231202e+00,1.606390812479457086e-01
2.405911039323530343e+00,3.455181501517896048e-01
2.351822811712336758e+00,1.807968264345344023e-01
2.329734312407822472e+00,0.000000000000000000e+00
2.278190694706508701e+00,1.926725533040642147e-01
2.209884555056595090e+00,4.095348101999360946e-01
2.152123750121216705e+00,2.159064016945585474e-01
2.101948762035254603e+00,0.000000000000000000e+00
2.075715919234094375e+00,2.320941360010783661e-01
2.007053956522342197e+00,0.000000000000000000e+00
1.919360454276942241e+00,2.714481679876598053e-01
1.832050165326601032e+00,5.958751481480260015e-01
1.723967243897958523e+00,3.364666161093460839e-01
1.693423271189938184e+00,0.000000000000000000e+00
1.661670100227164770e+00,-3.621682623026470371e-01
1.619969443028274947e+00,0.000000000000000000e+00
1.515865907006759938e+00,4.351895207317927339e-01
1.511819269268548149e+00,8.750447081932154481e-01
1.444792331906201710e+00,4.790591548767091368e-01
1.414004176751005648e+00,0.000000000000000000e+00
1.371342584721922053e+00,5.317507057798270820e-01
1.215701264648874513e+00,0.000000000000000000e+00
1.079329419367761833e+00,-8.584044697565870186e-01


==> figure_files/Cross/data/a_nontraj_16.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.953963712042357415e+00,4.074687977693861735e-02
4.942136056653974485e+00,8.188429250779785673e-02
4.929400528798874248e+00,1.234619238362750920e-01
4.877483916355964233e+00,1.681389377640230276e-01
4.848834403396325321e+00,1.275987881887354902e-01
4.820290948582869106e+00,8.607628014127313709e-02
4.814349883030411448e+00,4.314442656166436046e-02
4.801871988005245839e+00,0.000000000000000000e+00
4.788937220357100344e+00,-4.360353629289356880e-02
4.750141712146481510e+00,-8.863737036214232312e-02
4.730010528815326687e+00,-1.340902003876780491e-01
4.722129515963366053e+00,-8.969210293554853719e-02
4.693611631860086675e+00,-1.361780000569031701e-01
4.674458593825446151e+00,-9.153082173180000780e-02
4.670886675746223737e+00,-4.583543303269149022e-02
4.648324669755356631e+00,0.000000000000000000e+00
4.612359876182499541e+00,-4.700603602211574777e-02
4.593835763800617755e+00,-9.477178634687133396e-02
4.551116533332728586e+00,-1.448389416799913954e-01
4.516064563490596484e+00,-9.806402424224151815e-02
4.480971452434884483e+00,-1.494090486833271059e-01
4.448696525059857798e+00,-2.021130844960360440e-01
4.415911269610504064e+00,-2.564066753810712029e-01
4.408646487675377479e+00,-2.058019283122275722e-01
4.388584026143626637e+00,-1.557659107470142634e-01
4.370050110141440847e+00,-2.094532760167950869e-01
4.349886376850920833e+00,-1.585497015576992630e-01
4.319037974205739872e+00,-1.072150989294406859e-01
4.285411464223494171e+00,-1.633564175069036617e-01
4.279018351144371124e+00,-2.184598812736879836e-01
4.229456532157690241e+00,-1.677073601797427760e-01
4.209939574168251930e+00,-1.128439476730941637e-01
4.185376955568803403e+00,-5.708616158043133826e-02
4.181457851605286713e+00,0.000000000000000000e+00
4.149516306771987573e+00,5.807711690695171319e-02
4.114158709619943011e+00,0.000000000000000000e+00
4.049599016110390082e+00,6.097839025437970517e-02
4.019031271057077248e+00,1.238189808376291418e-01
3.995676796492774407e+00,6.263531945013225966e-02
3.925033117536120830e+00,0.000000000000000000e+00
3.923394942313467304e+00,-6.496447665958858531e-02
3.886477770964411160e+00,-1.324090347278891744e-01
3.824323962429119650e+00,-6.837394693885766317e-02
3.782436823228828793e+00,-1.397933878163654109e-01
3.738320922035838212e+00,-2.146683865041913719e-01
3.722178390515515911e+00,-2.887125246397688194e-01
3.691714722063119680e+00,-2.201227793793817111e-01
3.674184349096940583e+00,-1.481522016895203409e-01
3.640666873477465870e+00,-7.544632944928258977e-02
3.583638763976792596e+00,0.000000000000000000e+00
3.563604001011143385e+00,7.874466219568308778e-02
3.553004941312949860e+00,0.000000000000000000e+00
3.494907876787089140e+00,8.187070589135546361e-02
3.477803332943171899e+00,0.000000000000000000e+00
3.462241004585777659e+00,-8.342292417426401541e-02
3.441907485091194374e+00,0.000000000000000000e+00
3.379756441252849797e+00,8.754456541969585226e-02
3.368897714567759660e+00,0.000000000000000000e+00
3.350605732445752771e+00,-8.907449024267011239e-02
3.259375939763863972e+00,0.000000000000000000e+00
3.218996348308103439e+00,9.650704811956742346e-02
3.178459556157151145e+00,1.979687387836704948e-01
3.136242978176683405e+00,1.016671375366728913e-01
3.088341694035909857e+00,0.000000000000000000e+00
3.056016462348865481e+00,-1.070751326780690071e-01
3.050396057070834832e+00,-2.149401431923432526e-01
2.980115471408263161e+00,-3.377964416855331331e-01
2.966750133947816614e+00,-2.272312483443315601e-01
2.908253587771115534e+00,-1.182321140154363043e-01
2.847406519791073620e+00,0.000000000000000000e+00
2.818127536429899660e+00,1.259153604175266561e-01
2.780506359731645727e+00,2.586915304405024152e-01
2.686471065192229890e+00,4.156778853605582191e-01
2.621242159969608743e+00,5.821644777044812091e-01
2.606385638744201927e+00,7.360251532151862452e-01
2.526221052409105550e+00,6.267831190740158487e-01
2.513665454831088386e+00,4.747951798585143823e-01
2.458414728360994506e+00,3.309174716211136791e-01
2.399543481033564074e+00,1.736771772649679801e-01
2.374403589423515815e+00,0.000000000000000000e+00
2.326917239029693718e+00,1.846877650361482825e-01
2.314471905303365773e+00,0.000000000000000000e+00
2.295388083733361562e+00,-1.897963055867113447e-01
2.262340470385795221e+00,0.000000000000000000e+00
2.233994688338305501e+00,-2.003713977019583037e-01
2.210229276818103550e+00,0.000000000000000000e+00
2.164414717703864621e+00,-2.134612475000430276e-01
2.074071346773740387e+00,0.000000000000000000e+00
1.993327626271500286e+00,2.516764783269284655e-01
1.945994270756465694e+00,0.000000000000000000e+00
1.916819052821758795e+00,-2.721684405563034037e-01
1.861608588918810092e+00,-5.771028880323778587e-01
1.753693565539089949e+00,-3.251566069359260180e-01
1.646260654517952560e+00,0.000000000000000000e+00
1.579219548644049675e+00,-4.009728591453359248e-01
1.552525477815125843e+00,0.000000000000000000e+00
1.521490506851298496e+00,4.319778773012150630e-01
1.509348214248555253e+00,8.779122421500772377e-01
1.482515736801808703e+00,4.549895015774368390e-01
1.427589506545607234e+00,0.000000000000000000e+00
1.339881109521153579e+00,-5.570157452075380489e-01
1.274485576951593258e+00,0.000000000000000000e+00
1.241847882132407488e+00,6.484301470270067425e-01
1.228124466719320296e+00,0.000000000000000000e+00
1.103296300617256698e+00,8.215153375318731133e-01


==> figure_files/Cross/data/a_nontraj_17.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.992576716098017009e+00,4.011903757169408419e-02
4.941357497333608961e+00,0.000000000000000000e+00
4.930995856899333063e+00,4.112734977869293013e-02
4.922361527568980932e+00,8.254351908247765934e-02
4.874288270466760942e+00,1.262696085914196131e-01
4.854970906764669358e+00,8.485095450559773655e-02
4.840661035798770051e+00,1.280300484079069934e-01
4.782000427047245594e+00,8.746026210742349760e-02
4.747400585353629410e+00,4.436987875746515458e-02
4.737633357912472754e+00,0.000000000000000000e+00
4.728652698478021499e+00,-4.472240643885083689e-02
4.708397466432054479e+00,0.000000000000000000e+00
4.677959392367090352e+00,-4.569693847409848908e-02
4.661236963249247189e+00,-9.205081377351641281e-02
4.647372225428330061e+00,-4.630043632337067783e-02
4.605905405705557953e+00,0.000000000000000000e+00
4.601546359564386179e+00,-4.722722157956954492e-02
4.594206831656041601e+00,0.000000000000000000e+00
4.571301876235500217e+00,-4.785421498155857656e-02
4.561421033435904882e+00,0.000000000000000000e+00
4.529964716254093027e+00,4.873156528196938286e-02
4.515481872751147208e+00,0.000000000000000000e+00
4.460855797563737291e+00,-5.025318952247159743e-02
4.441891647680360045e+00,0.000000000000000000e+00
4.434458734232067378e+00,5.085325593533863986e-02
4.428699663825437227e+00,0.000000000000000000e+00
4.411113573270792898e+00,-5.139294683436609196e-02
4.352087351080306199e+00,-1.055929172871056809e-01
4.329502518526562760e+00,-5.334872036209821478e-02
4.306623084667935863e+00,0.000000000000000000e+00
4.301923868854570898e+00,-5.403492576796525837e-02
4.296411347858473562e+00,-1.083473480130981437e-01
4.281618152919500098e+00,-5.454866595214127867e-02
4.241071139208596463e+00,-1.111933669737134589e-01
4.206281537585884855e+00,-5.652015242430466491e-02
4.189169148231981055e+00,-1.139657106018758248e-01
4.170757768447556302e+00,-1.724611667679555593e-01
4.152482201638459713e+00,-1.159883676164328026e-01
4.110810109677301760e+00,-1.775278211533142247e-01
4.072158554219534210e+00,-1.206092555507237568e-01
4.053743808663871739e+00,-6.085375802302472881e-02
4.012658317619533399e+00,0.000000000000000000e+00
3.973953093097772005e+00,-6.332198592017643235e-02
3.969119193053582961e+00,0.000000000000000000e+00
3.965123388364279133e+00,-6.360431608438520124e-02
3.942276618860345749e+00,-1.286873349960410695e-01
3.922676943370943192e+00,-6.498826077185060335e-02
3.858282364368809780e+00,-1.343513330601361633e-01
3.827820304140820529e+00,-6.824909807696900865e-02
3.803812269547220293e+00,0.000000000000000000e+00
3.737313006109092672e+00,7.159472998328694771e-02
3.702901676578060908e+00,1.458631657164658202e-01
3.655664798126262216e+00,7.482853910374637207e-02
3.576179828460812171e+00,1.563836326792435727e-01
3.511263230980128380e+00,2.433293395315704599e-01
3.492301657221521971e+00,3.279717908403904092e-01
3.454308027571795670e+00,4.190326665483276036e-01
3.377729254390288371e+00,3.505987156221898049e-01
3.331261461851210193e+00,4.505599272898989094e-01
3.309413578407513601e+00,3.652228174167156394e-01
3.236165493374028923e+00,2.864572439365528078e-01
3.224143822065093978e+00,1.923982788681652123e-01
3.204084580118433667e+00,9.740742353037920576e-02
3.152730548046244863e+00,0.000000000000000000e+00
3.136906507689913859e+00,1.016241321034425521e-01
3.128798021576049138e+00,2.043030917880634401e-01
3.073529167152692310e+00,1.058583992128783735e-01
3.036355436235199434e+00,2.169325783602750746e-01
2.961503119343875667e+00,1.140185755927024119e-01
2.907957996947745816e+00,0.000000000000000000e+00
2.884352263588417120e+00,-1.201997048794091194e-01
2.855207477765994817e+00,0.000000000000000000e+00
2.768896304731328861e+00,-1.304327396970383079e-01
2.701384388574285644e+00,0.000000000000000000e+00
2.630521055591881208e+00,1.445161673191278084e-01
2.620437502421663289e+00,0.000000000000000000e+00
2.580485406886738442e+00,-1.501748425211089921e-01
2.505881387635457536e+00,0.000000000000000000e+00
2.487361693440971244e+00,1.616300534678969947e-01
2.474142652294293310e+00,3.267236131426665691e-01
2.414510646083029677e+00,1.715306568684027699e-01
2.391843020723845026e+00,3.495945467951759866e-01
2.374772263904899372e+00,1.773193228324619064e-01
2.364743450263256719e+00,0.000000000000000000e+00
2.357417844149921837e+00,1.799396481439519413e-01
2.332961361789596566e+00,3.674640890236134938e-01
2.308450503531101816e+00,1.876544492083588311e-01
2.222887716601816166e+00,0.000000000000000000e+00
2.168631117358304827e+00,2.126320027607099261e-01
2.119464104863754805e+00,0.000000000000000000e+00
2.035794328827878807e+00,2.412860420987574250e-01
1.999879812984838079e+00,5.000600989248594752e-01
1.960973761833160411e+00,2.600497463214113680e-01
1.863500915739712660e+00,0.000000000000000000e+00
1.826018247133085692e+00,2.999091899988420851e-01
1.750062717019358782e+00,0.000000000000000000e+00
1.736398229564300344e+00,3.316662888350985217e-01
1.587965900778666839e+00,0.000000000000000000e+00
1.568179973999943577e+00,-4.066382174921595594e-01
1.477826268021751099e+00,0.000000000000000000e+00
1.304412169854313852e+00,-5.877197916524091736e-01
1.258401626282530161e+00,0.000000000000000000e+00
1.074772176946903857e+00,8.656995060006672515e-01
1.003776925678516729e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_18.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.987668835978608328e+00,4.019803090833302256e-02
4.976787355622660058e+00,0.000000000000000000e+00
4.964836162170614742e+00,-4.056861273135078244e-02
4.941127797843897440e+00,0.000000000000000000e+00
4.937995023303097142e+00,-4.101084372407217543e-02
4.933047339470457260e+00,0.000000000000000000e+00
4.908163594070534153e+00,-4.151088002466750415e-02
4.894233031173152781e+00,0.000000000000000000e+00
4.887585375950310507e+00,4.186116268585957784e-02
4.850498467257688517e+00,0.000000000000000000e+00
4.828871999784362323e+00,-4.288531583182135509e-02
4.823064231242040201e+00,-8.597732013871307866e-02
4.806318879882454986e+00,-1.298661879247102746e-01
4.782551851112113894e+00,-8.744009508594979829e-02
4.762406682782150291e+00,-1.322721146734161524e-01
4.733639024321609767e+00,-8.925647317742629872e-02
4.721599985285062751e+00,-1.345683331881860068e-01
4.694714282642305392e+00,-1.814853855032363961e-01
4.668261694463650358e+00,-1.376609832041456871e-01
4.626132455974936164e+00,-9.345313370804776698e-02
4.621285721375700817e+00,-1.404738914540755168e-01
4.616424859217803878e+00,-1.876931613599249482e-01
4.544519454058835173e+00,-2.420995992651185369e-01
4.526731451256066130e+00,-1.952048167898490227e-01
4.519145562979451469e+00,-1.468955346015070051e-01
4.485453467601459465e+00,-9.940707254899855405e-02
4.441099849392226240e+00,-1.521038404509803543e-01
4.434264117465741784e+00,-1.017154397226491397e-01
4.401838523686017801e+00,-1.548292609881747606e-01
4.386746684886358771e+00,-2.078618930614317961e-01
4.369075455011664388e+00,-1.571600522131815503e-01
4.363203840817538648e+00,-1.050555473624233266e-01
4.353550630946319444e+00,-5.276097357945184335e-02
4.332167422881438412e+00,-1.065662126380123448e-01
4.314162588342917104e+00,-5.372878048557423736e-02
4.311625504661511954e+00,-1.075840603785691574e-01
4.258425926393144323e+00,-1.654333484572956536e-01
4.200819225452685046e+00,-2.266689357709104347e-01
4.161168531904813506e+00,-1.732569415280428848e-01
4.146093705013184305e+00,-2.326921673721351891e-01
4.119234644176933635e+00,-2.946706910128155665e-01
4.081477965339434633e+00,-3.601772998355953770e-01
4.075033117694877305e+00,-3.010978948744081896e-01
4.041305143718414428e+00,-2.449157440956350740e-01
4.026012097957997860e+00,-1.850849489703912110e-01
4.016650625345701719e+00,-1.239657979283861344e-01
3.996409310235270240e+00,-1.878370809799658758e-01
3.984375547707200926e+00,-1.259822798584250281e-01
3.965885624115568664e+00,-1.907396075228993682e-01
3.945801292925420700e+00,-2.569150641549628467e-01
3.928671837536937161e+00,-3.239503824709989988e-01
3.925616228404220198e+00,-2.595639118043456817e-01
3.861929412616673218e+00,-2.011465515962874706e-01
3.851108002945688114e+00,-2.697047495181683074e-01
3.827435464023527079e+00,-2.047884700703418437e-01
3.792411334219754959e+00,-2.781180140699050507e-01
3.782197245838471389e+00,-2.097166475487980131e-01
3.756879960363596727e+00,-2.834035942542364461e-01
3.738028243303621601e+00,-2.147020038697087518e-01
3.707986084435390239e+00,-1.454634234589620434e-01
3.674727732973603445e+00,-7.405419512235260349e-02
3.673656845938677140e+00,0.000000000000000000e+00
3.658029907109102918e+00,7.473180920168749630e-02
3.640889353982496246e+00,0.000000000000000000e+00
3.568582718721089453e+00,7.852509381680666811e-02
3.530465751467304791e+00,0.000000000000000000e+00
3.497358714883339825e+00,8.175600130650036157e-02
3.474676336327966020e+00,1.656537541168845440e-01
3.453076646863159294e+00,8.386631544559371154e-02
3.409835649704251459e+00,1.720137253901345142e-01
3.387059674443308133e+00,8.716744240461050952e-02
3.368039398454562239e+00,1.763094819789243206e-01
3.343995170555918328e+00,2.682810340602583277e-01
3.313630278867297108e+00,1.821469467072969473e-01
3.266647262413247876e+00,9.371206707985295370e-02
3.228544943561539426e+00,0.000000000000000000e+00
3.199386642641718126e+00,9.769369712832695618e-02
3.168062528329763872e+00,0.000000000000000000e+00
3.147014093904351828e+00,1.009723872397381567e-01
3.081079443933915307e+00,0.000000000000000000e+00
3.076150861290502192e+00,-1.056780373948876112e-01
3.060191619199958524e+00,0.000000000000000000e+00
2.949151238098633332e+00,-1.149756598947607317e-01
2.906832575685832420e+00,0.000000000000000000e+00
2.881843376212271046e+00,1.204090839141215841e-01
2.860604748914549855e+00,0.000000000000000000e+00
2.836762353269032921e+00,1.242665068632924086e-01
2.808180262367836910e+00,0.000000000000000000e+00
2.752505888563755665e+00,-1.319907469222199592e-01
2.703625129532431615e+00,0.000000000000000000e+00
2.693984069545468429e+00,-1.377875422138787331e-01
2.642894409820432333e+00,0.000000000000000000e+00
2.616809329173181098e+00,1.460346254630302265e-01
2.576164211501912327e+00,0.000000000000000000e+00
2.550616495115204607e+00,1.537126720047183870e-01
2.534601466480390197e+00,0.000000000000000000e+00
2.483735889047551382e+00,-1.621022991007025071e-01
2.402318426780830407e+00,-3.465523519492453852e-01
2.364402533122925476e+00,-5.366342935942817194e-01
2.353410844976081329e+00,-3.611058255837594211e-01
2.263889425142177725e+00,-5.853435444433999768e-01
2.206085249906782675e+00,-4.109466210398108332e-01
2.141237993551713181e+00,-2.181072582538425009e-01
2.123222620254563875e+00,0.000000000000000000e+00
2.022581677912075993e+00,2.444487734579471605e-01
1.958022896617350295e+00,0.000000000000000000e+00
1.839642377740822621e+00,-2.954834691645932820e-01
1.739511422611676794e+00,-6.609603777416614978e-01
1.723639358329609905e+00,-3.365946394575878853e-01
1.670936471114959243e+00,0.000000000000000000e+00
1.649362058520188246e+00,3.675936496169395773e-01
1.624934099502062468e+00,0.000000000000000000e+00
1.591000808484071882e+00,-3.950564886628051831e-01
1.529075828304145901e+00,0.000000000000000000e+00
1.400167207747790021e+00,5.100822319263135229e-01
1.362556180328899469e+00,0.000000000000000000e+00
1.227048256690766781e+00,-6.641661147858387571e-01
1.090316780340689906e+00,0.000000000000000000e+00
1.018404895409928734e+00,-9.641820531151191753e-01
1.005106608305695204e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_19.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.990810763038736830e+00,-4.014743410885802249e-02
4.973220065400789203e+00,0.000000000000000000e+00
4.957282043426173956e+00,4.069234731562953317e-02
4.937998512744225188e+00,0.000000000000000000e+00
4.908534692794120247e+00,-4.150460358852522957e-02
4.889734067597768963e+00,0.000000000000000000e+00
4.867157763531031023e+00,-4.221328527509085604e-02
4.852100809358455002e+00,-8.495136566363477304e-02
4.811870187498795914e+00,-4.318890515473878394e-02
4.804484497901317930e+00,0.000000000000000000e+00
4.786971612357187489e+00,4.363935227975900000e-02
4.776457125338627208e+00,8.766338334769828433e-02
4.760027416081204166e+00,1.324043783195489321e-01
4.736963405524176274e+00,8.913123749501838944e-02
4.709463123630017733e+00,1.352628249916249525e-01
4.689288397301142552e+00,9.095280748737268051e-02
4.647116876239735461e+00,1.389165740525016846e-01
4.631839359931563926e+00,9.322298777270604520e-02
4.607505415342619592e+00,1.413154175433433690e-01
4.594901990922849677e+00,1.894556173681922473e-01
4.586579141693681194e+00,1.426078627984787017e-01
4.565780826986690855e+00,9.594003566599583477e-02
4.555856634571825658e+00,4.817923521580348006e-02
4.549638797356994502e+00,9.662203012201998897e-02
4.544875848333925994e+00,1.452369788633476599e-01
4.536366809293268076e+00,1.943764574999672645e-01
4.506106996975853818e+00,2.462447640462175902e-01
4.493968695360029741e+00,2.970921418127469016e-01
4.465023959958280386e+00,2.507970460160466875e-01
4.449435202549987700e+00,2.020459820498212711e-01
4.433135198353105544e+00,1.526508764500034421e-01
4.404069571381580950e+00,2.062299086776407941e-01
4.364900854905374494e+00,2.624346872651341922e-01
4.357626443845449948e+00,3.159739322129466732e-01
4.301129938982226619e+00,2.702743791419505159e-01
4.245651251681065830e+00,2.219071812023703238e-01
4.225257463208946795e+00,2.800681026754489600e-01
4.214153452794078270e+00,2.252367746505296586e-01
4.180567063505061576e+00,1.716527894766509688e-01
4.144529759467737939e+00,1.164339070489748412e-01
4.119421697476808752e+00,5.892878620145586277e-02
4.101202817242562304e+00,1.189070217702191679e-01
4.088140250364554973e+00,1.795021610956968050e-01
4.076526104502892878e+00,2.407019096734134278e-01
4.048911465369347873e+00,1.829973049404309549e-01
3.992724964072991600e+00,2.509118664340030391e-01
3.985190425731842900e+00,3.148269106992574451e-01
3.950178901357757066e+00,3.845189257571404728e-01
3.920811715410596587e+00,3.252505427696658069e-01
3.881398878164563193e+00,2.655115630118918824e-01
3.875427328213916667e+00,1.997478253448006225e-01
3.863161123913157358e+00,2.680244091855613631e-01
3.843188481441289106e+00,2.031130775263126076e-01
3.816303852750676739e+00,1.373232597620947237e-01
3.772524905743883217e+00,7.026446903138836020e-02
3.724942886653868079e+00,1.441420715231342686e-01
3.687615538648261193e+00,7.353747730720072706e-02
3.677844824855974526e+00,0.000000000000000000e+00
3.665284800982229196e+00,-7.443626067011528680e-02
3.627355554291121553e+00,0.000000000000000000e+00
3.585870795345362794e+00,7.776975407663672124e-02
3.577997169172955516e+00,0.000000000000000000e+00
3.526566324334227787e+00,-8.040737567125895435e-02
3.493054705948080318e+00,-1.639151973814226559e-01
3.475913716868213932e+00,-2.483037508521217240e-01
3.438065866758713618e+00,-1.692004876200872976e-01
3.379846868073560273e+00,-2.626196430706499441e-01
3.332268685985785073e+00,-1.801150370238389642e-01
3.291895395494260690e+00,-9.228007675753556460e-02
3.279440047097632593e+00,-1.859647386506749211e-01
3.248640619226968340e+00,-9.475380517481084286e-02
3.232250303192485408e+00,0.000000000000000000e+00
3.213065626128648766e+00,9.686364508289656283e-02
3.180047931315524767e+00,1.977710247221404760e-01
3.167769832000562058e+00,2.989606421452379315e-01
3.126927615118487047e+00,2.045475772107059609e-01
3.115716217957215761e+00,3.090334319361063842e-01
3.066039490937198408e+00,2.127524191506220130e-01
3.013134562830952490e+00,1.101445329437280157e-01
2.988462150675860851e+00,0.000000000000000000e+00
2.943361211514634590e+00,1.154284530495905403e-01
2.892499828483350743e+00,2.390470078042118418e-01
2.873614836582422782e+00,3.632989479098161500e-01
2.854919931576532122e+00,2.453816771077384218e-01
2.839055175365223782e+00,1.240658725508140964e-01
2.816461000904065148e+00,0.000000000000000000e+00
2.794020551229164706e+00,-1.280975453061283242e-01
2.746430292874743273e+00,0.000000000000000000e+00
2.708211021383546413e+00,1.363436755935669986e-01
2.685947517853351840e+00,0.000000000000000000e+00
2.672636667337228378e+00,1.399974596364261248e-01
2.658009314820392710e+00,2.830850917690854729e-01
2.611905552787535889e+00,1.465834917077045441e-01
2.579506604211601495e+00,3.005776657352400849e-01
2.563898977670945989e+00,1.521241559639647523e-01
2.494989975358043566e+00,0.000000000000000000e+00
2.428759228731669495e+00,1.695239535990585300e-01
2.355652225987146409e+00,3.604189748892394074e-01
2.262389912630456745e+00,1.953732444122990020e-01
2.199978871973678363e+00,4.132310775096487143e-01
2.174431741710465715e+00,2.114990601057445407e-01
2.112158641846892060e+00,4.483084520198415412e-01
2.088097279311169618e+00,2.293498946485319490e-01
2.070962746368476548e+00,0.000000000000000000e+00
1.967731609419326233e+00,2.582666181416976015e-01
1.932999552528081422e+00,0.000000000000000000e+00
1.896242615483766158e+00,-2.781071758911077829e-01
1.830742582987499700e+00,0.000000000000000000e+00
1.719231001913768431e+00,3.383230069809383123e-01
1.672100148041321566e+00,0.000000000000000000e+00
1.582427706316621219e+00,-3.993486709885184505e-01
1.459090233164479944e+00,0.000000000000000000e+00
1.436314070944657573e+00,-4.847314182993616161e-01
1.400738585484064824e+00,0.000000000000000000e+00
1.299886584871142947e+00,5.918192352958551172e-01
1.289107834991321200e+00,0.000000000000000000e+00
1.260254963749375401e+00,-6.296267437906241105e-01
1.235872796110992544e+00,0.000000000000000000e+00
1.094508035357480091e+00,-8.347608861242452605e-01


==> figure_files/Cross/data/a_nontraj_2.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.998090249557763265e+00,4.003057352229983518e-02
4.941129476715674151e+00,0.000000000000000000e+00
4.912367916198214779e+00,4.143985504060072184e-02
4.891939139935269409e+00,8.357336806415728570e-02
4.886444259505197785e+00,1.256421491651983358e-01
4.867653466133621265e+00,1.688187521775715016e-01
4.837961159348023621e+00,2.136216423028962919e-01
4.832151169074036190e+00,2.569627821683964086e-01
4.822824617370668143e+00,2.149646590648938982e-01
4.806796582711561072e+00,2.596807536418676010e-01
4.798682612632331868e+00,2.171330593454241231e-01
4.775323270420034127e+00,1.754100359136341880e-01
4.758669453893539014e+00,2.207999275030194386e-01
4.751003806946693331e+00,2.658156175204111071e-01
4.683547086345991595e+00,2.279398314208992971e-01
4.636607934020934962e+00,1.860626676325799755e-01
4.610269592638170266e+00,1.411460114994462500e-01
4.577262749942358155e+00,9.545931409806795997e-02
4.564368292560518015e+00,4.799971297677259330e-02
4.510624724029455912e+00,9.830069843035324495e-02
4.496522679249430610e+00,4.945912440041484726e-02
4.470950421791706653e+00,1.000530397466367349e-01
4.448094156124679621e+00,5.054195730991189323e-02
4.414031331576279804e+00,1.026500517359612424e-01
4.397191380575555364e+00,1.551566945146680143e-01
4.380926436370004673e+00,2.084145668089072423e-01
4.345020622856920589e+00,1.589050028880974186e-01
4.322410391927748563e+00,1.070478621269119884e-01
4.292764273800912633e+00,1.627972906202269088e-01
4.236453129796618811e+00,2.228718302006725827e-01
4.202501173824435554e+00,1.698656510076376747e-01
4.181627128936668214e+00,2.287543608788446814e-01
4.150806849111142505e+00,1.741230257670969006e-01
4.140281117332089700e+00,1.166729921767898220e-01
4.105065208326958981e+00,1.780250573293590544e-01
4.063424156924807740e+00,2.422566319747289920e-01
4.024677727909904412e+00,1.852076980550866059e-01
3.977289293142364013e+00,1.264315998501894245e-01
3.961202948989875239e+00,1.911908338557496978e-01
3.937543053830263595e+00,1.289969270481720609e-01
3.932687335567086162e+00,1.939735059482965707e-01
3.900033240476417973e+00,1.314901977409295430e-01
3.895844610120300811e+00,1.976596409834567025e-01
3.860375527619584357e+00,1.342056772657534980e-01
3.856525595952415397e+00,2.017106451522183153e-01
3.840015626960346484e+00,1.356325766340922834e-01
3.816163042517539683e+00,6.866669698031695190e-02
3.811580961223902442e+00,0.000000000000000000e+00
3.779146241923911020e+00,7.001846791360201439e-02
3.753186551051218345e+00,0.000000000000000000e+00
3.712134242259653938e+00,7.256925313868101135e-02
3.618429872761506960e+00,1.527529743173051402e-01
3.562559562658492940e+00,2.363725206936278245e-01
3.485146032634699242e+00,1.646599711207108463e-01
3.456136668718195359e+00,8.371787273457056977e-02
3.446870596931257857e+00,0.000000000000000000e+00
3.423259988544216981e+00,-8.533363225741849578e-02
3.410761452613806810e+00,-1.719203566826049967e-01
3.368803324687525080e+00,-8.811476472660718928e-02
3.311236287456178484e+00,0.000000000000000000e+00
3.237024197475813825e+00,9.543509458676074919e-02
3.175956822311351679e+00,0.000000000000000000e+00
3.139057937760582728e+00,1.014848786752690496e-01
3.085048388023096777e+00,0.000000000000000000e+00
3.038328714525203367e+00,-1.083254455188780441e-01
3.003220989528160523e+00,-2.217458059914896584e-01
2.976042083112255821e+00,-1.129072588479357875e-01
2.924965537216909439e+00,0.000000000000000000e+00
2.901283365056559038e+00,1.188008927263093095e-01
2.856194075494745466e+00,0.000000000000000000e+00
2.795337928966926011e+00,-1.279768349704994423e-01
2.758831713190379897e+00,-2.627722963866202521e-01
2.726926512809761061e+00,-4.034357553804081009e-01
2.720678330640866172e+00,-2.701939376050112029e-01
2.656543656554927413e+00,-1.416987716099309680e-01
2.619062530636383279e+00,0.000000000000000000e+00
2.546602547989920584e+00,1.541976167722869107e-01
2.473885334705825834e+00,3.267915840411955153e-01
2.450472865156011704e+00,1.665329611583768743e-01
2.417037558919580942e+00,3.423443758576626972e-01
2.331757190778328326e+00,1.839218600985866314e-01
2.314216636930925830e+00,3.734409789549075209e-01
2.304551483035330861e+00,1.882899633168686471e-01
2.199828177051183165e+00,0.000000000000000000e+00
2.143808363486572333e+00,-2.175845620403207836e-01
2.108322418401189502e+00,-4.499413863673474290e-01
2.066438014900382925e+00,-7.025487887883620219e-01
2.044387638751900216e+00,-4.785237560331446760e-01
2.031212054542938183e+00,-2.423759193924763800e-01
1.978673124366357783e+00,0.000000000000000000e+00
1.901412934079073747e+00,-2.765967751716710832e-01
1.857812469397377653e+00,0.000000000000000000e+00
1.750772450833834259e+00,-3.262425414551439196e-01
1.696192402300599866e+00,0.000000000000000000e+00
1.634193817019585326e+00,3.744491714724124676e-01
1.519714880894916131e+00,0.000000000000000000e+00
1.375574681131794375e+00,5.284837680272113092e-01
1.353919662972572269e+00,0.000000000000000000e+00
1.158807128262002495e+00,7.446937070459469510e-01


==> figure_files/Cross/data/a_nontraj_3.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.956826301236585408e+00,-4.069983035856202663e-02
4.949469198804050230e+00,0.000000000000000000e+00
4.890037073679233792e+00,4.181919769127118852e-02
4.871320568612738988e+00,8.428233812493345078e-02
4.810758357284638187e+00,1.296266115658088747e-01
4.794921043151869178e+00,8.698954822860321956e-02
4.766716296261776620e+00,4.401101565098466256e-02
4.713629728317075163e+00,0.000000000000000000e+00
4.703832250681892369e+00,-4.519562007060734521e-02
4.663859707058274573e+00,0.000000000000000000e+00
4.624892012967140253e+00,-4.675163529493905207e-02
4.594630559779996126e+00,0.000000000000000000e+00
4.588843394324327640e+00,4.748905492978528625e-02
4.574118938008828295e+00,9.559057839924779698e-02
4.558936476651373582e+00,1.443424833862583245e-01
4.554700044626827093e+00,9.640741389089349522e-02
4.536689016011549391e+00,1.457616362252249498e-01
4.469057742342705808e+00,2.002756082328983056e-01
4.438555444548946127e+00,1.522782776889984313e-01
4.428195767974702157e+00,1.019944101213912657e-01
4.395832750220657559e+00,1.552526186242648709e-01
4.372190393316777168e+00,1.046241311277203434e-01
4.340694315630966749e+00,1.592219173763569362e-01
4.313811862018844145e+00,1.074750349494500712e-01
4.288102585942171530e+00,5.438381461303324477e-02
4.261044294396794996e+00,0.000000000000000000e+00
4.255964179651774870e+00,-5.520826154997666296e-02
4.229309383373943021e+00,-1.118126868946701380e-01
4.160489634496745026e+00,-5.777116311213793820e-02
4.126149781670667593e+00,-1.174735295461665358e-01
4.114772104993771329e+00,-1.771861129112176358e-01
4.060831098495406799e+00,-1.212830592287050535e-01
4.012870660222435326e+00,-6.209972482957656220e-02
3.992274857407238198e+00,-1.254842237215749723e-01
3.963364843806373550e+00,-6.366077106264844687e-02
3.925258395915077081e+00,0.000000000000000000e+00
3.868378420481011659e+00,6.682548141476531145e-02
3.853184517726373937e+00,1.347070676788217347e-01
3.803142278701538537e+00,6.913768824186419804e-02
3.777195047514703585e+00,1.401816516053179806e-01
3.752639106813243419e+00,7.101112610242429901e-02
3.661427538461059950e+00,0.000000000000000000e+00
3.643408121234952723e+00,-7.533284269652879006e-02
3.567743386141700057e+00,0.000000000000000000e+00
3.556837695904087937e+00,-7.904454498378279959e-02
3.541890926948581875e+00,0.000000000000000000e+00
3.529836077624064927e+00,-8.025847894910899394e-02
3.485725958957360149e+00,0.000000000000000000e+00
3.454291254634795472e+00,-8.380734718725288412e-02
3.426872341422675383e+00,-1.703076447897717560e-01
3.396136581434778812e+00,-2.601063525683062205e-01
3.328539984513869676e+00,-1.805188004603160701e-01
3.312308906773357542e+00,-9.114615132750245041e-02
3.270337812744797734e+00,0.000000000000000000e+00
3.264892501093723531e+00,-9.381282782546312982e-02
3.209051039835787211e+00,0.000000000000000000e+00
3.181165626719696604e+00,9.881603816229361792e-02
3.140598927003710461e+00,0.000000000000000000e+00
3.120115179892409163e+00,-1.027208837549255377e-01
3.080829411007374841e+00,0.000000000000000000e+00
3.054108532114572228e+00,1.072089561439713845e-01
3.041597834718531068e+00,2.161854270137431311e-01
3.022574966686836007e+00,1.094575788941497957e-01
3.003323299436510663e+00,0.000000000000000000e+00
2.951921106638467407e+00,-1.147599914955643591e-01
2.948123059459053064e+00,-2.301117420370832056e-01
2.914432177936695290e+00,-1.177313417243871507e-01
2.898544737610253552e+00,0.000000000000000000e+00
2.827293598771954297e+00,1.251002507488816751e-01
2.815363221169260743e+00,2.523254927053697472e-01
2.786164890879297307e+00,3.864627359904249104e-01
2.762794097013383521e+00,5.240382075489661284e-01
2.686014007388857650e+00,4.158193626463204673e-01
2.605439706859719262e+00,2.946238773402539146e-01
2.576696767077168104e+00,4.518503568436711970e-01
2.556895028196032538e+00,3.059174132081586839e-01
2.548746137364239939e+00,4.618150622789315984e-01
2.529482821349398058e+00,6.251676872144964481e-01
2.499258613208333202e+00,4.802848192184610010e-01
2.439355612158769837e+00,3.361087060147622818e-01
2.405926201363817185e+00,1.727568976426874792e-01
2.367025218443382872e+00,0.000000000000000000e+00
2.344174322799706278e+00,-1.819785460883282524e-01
2.334569615521423724e+00,0.000000000000000000e+00
2.320326394341975629e+00,1.857384595969835961e-01
2.238191326235755785e+00,3.992414083597936036e-01
2.234710416608500338e+00,2.002430692106709487e-01
2.184815221984523159e+00,0.000000000000000000e+00
2.055843952466345659e+00,-2.366027055896167408e-01
1.995520955464950896e+00,0.000000000000000000e+00
1.890458014866055914e+00,-2.798117365995452244e-01
1.835695147795385340e+00,0.000000000000000000e+00
1.762183619824843284e+00,-3.220309995370342349e-01
1.705726297606233066e+00,0.000000000000000000e+00
1.678648900935571175e+00,3.548789660170438287e-01
1.636576946204601590e+00,0.000000000000000000e+00
1.514808163834126198e+00,-4.357974913889916535e-01
1.446007466382886353e+00,0.000000000000000000e+00
1.378936981105354675e+00,-5.259096770775080198e-01
1.330069103424463828e+00,0.000000000000000000e+00
1.313070357635846674e+00,5.799946738050221207e-01
1.177413933138797386e+00,0.000000000000000000e+00
1.088391469445558979e+00,8.441696644244577330e-01
1.056420101711884607e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_4.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.970772062868812569e+00,4.047177969619149274e-02
4.957609406381611628e+00,0.000000000000000000e+00
4.948940973690132417e+00,4.082963072234773588e-02
4.901623457720821087e+00,0.000000000000000000e+00
4.848162779594148653e+00,-4.254471452298838607e-02
4.844565164715048944e+00,-8.521585222281509442e-02
4.839547719619181620e+00,-1.280889606566248673e-01
4.827371617177505847e+00,-1.716479124712431137e-01
4.821235337365211926e+00,-2.151064050365589231e-01
4.791947709045213166e+00,-1.741950664555079187e-01
4.774480344319004921e+00,-1.316039835354202991e-01
4.738948510618494758e+00,-8.905658050519733859e-02
4.725996828787260462e+00,-1.343180576635952805e-01
4.721247412393317688e+00,-8.972562166835414132e-02
4.704760717107522972e+00,-1.355333504019545776e-01
4.701128588944465392e+00,-9.049523968406134045e-02
4.670525296477605615e+00,-4.584252628881528568e-02
4.646765540124464522e+00,0.000000000000000000e+00
4.608696934009009816e+00,-4.708078548721240236e-02
4.570839336829878974e+00,0.000000000000000000e+00
4.547542825588671178e+00,-4.835555861460869714e-02
4.479528702284344632e+00,-9.967020427813466643e-02
4.418473576451407148e+00,-1.536656263194133287e-01
4.395517367185854951e+00,-2.070331980050157394e-01
4.373112262303848752e+00,-2.614500635841154885e-01
4.315956077066935848e+00,-2.147365437756884321e-01
4.302212867944438912e+00,-1.620829994137533703e-01
4.270222562581834858e+00,-1.096803869248066110e-01
4.247149404558211216e+00,-5.543766408393059619e-02
4.220574975648907490e+00,0.000000000000000000e+00
4.141625276079706985e+00,-5.829863617505263995e-02
4.081774771884824737e+00,-1.200416403678761096e-01
4.077273730365571502e+00,-6.015341139015394079e-02
4.064139250047805518e+00,-1.210856942167360950e-01
4.045309000410102662e+00,-1.833233788771307660e-01
4.025763923239239261e+00,-2.468103591932837293e-01
4.000814212192950414e+00,-1.874236909071239632e-01
3.980413740842826176e+00,-2.524663827792618109e-01
3.967804482529335708e+00,-3.175919434598380442e-01
3.938900236570670010e+00,-2.578160966198165815e-01
3.917226830589039199e+00,-1.955076762004878677e-01
3.872456960707716167e+00,-1.333695839639448544e-01
3.851295232580000061e+00,-2.022588951859000395e-01
3.794861490584159558e+00,-1.388794978117384726e-01
3.747156358692965483e+00,-2.136572449107994043e-01
3.705991634187492334e+00,-2.912400668669329895e-01
3.672972469373976701e+00,-2.223749730608829411e-01
3.600793208666740242e+00,-3.085060105306228762e-01
3.597472603133696101e+00,-2.318068493976490896e-01
3.588195753298786261e+00,-1.553380109745603477e-01
3.584668385704255389e+00,-7.782193563169056971e-02
3.543114657093925590e+00,0.000000000000000000e+00
3.494848960256345283e+00,-8.187346628453603947e-02
3.474331785859701149e+00,-1.656866116055726312e-01
3.382408502577488818e+00,-2.622220087850833381e-01
3.318749639615667046e+00,-1.815854359987977562e-01
3.293377490320551271e+00,-9.219703917656159320e-02
3.258024072926121395e+00,-1.884175784198689196e-01
3.240184715741374788e+00,-9.524900812447177623e-02
3.236152774715629121e+00,0.000000000000000000e+00
3.180965354023549185e+00,-9.882848141468657255e-02
3.168977851726731743e+00,0.000000000000000000e+00
3.145353827599130181e+00,-1.010790113627561410e-01
3.112502459354932860e+00,-2.064479568406408783e-01
3.104383518004724785e+00,-1.037646109354146973e-01
3.092169746465309732e+00,0.000000000000000000e+00
3.079674707760857277e+00,1.054363364600491432e-01
3.063118108802513451e+00,0.000000000000000000e+00
3.044782936963938091e+00,1.078666834251159751e-01
2.986720084579046919e+00,2.242027580498046069e-01
2.930025726627487614e+00,1.164815477633296820e-01
2.910652058923808294e+00,0.000000000000000000e+00
2.887875758311937435e+00,1.199065727010918125e-01
2.826481008186756849e+00,0.000000000000000000e+00
2.790154179387440703e+00,-1.284528058866691302e-01
2.768244743309556277e+00,-2.609882935967957618e-01
2.765080533710431165e+00,-1.307929786648681370e-01
2.739376838445255036e+00,0.000000000000000000e+00
2.713137145812972939e+00,1.358490185703309927e-01
2.627139897537912994e+00,2.897767890023484338e-01
2.603445834085210464e+00,1.475376654623528905e-01
2.555807084552874198e+00,0.000000000000000000e+00
2.489589721099919828e+00,-1.613408852681725014e-01
2.368567695475799262e+00,0.000000000000000000e+00
2.318792328824683668e+00,-1.859843024144956503e-01
2.251183734517733015e+00,-3.946463689144438236e-01
2.243133417001474061e+00,-1.987420610723533709e-01
2.128430380924113852e+00,-4.414800641148539095e-01
2.103921930939705476e+00,-2.259127585749943212e-01
2.044825310246315198e+00,0.000000000000000000e+00
2.015543115191074097e+00,-2.461590541708494617e-01
1.997626064533198242e+00,0.000000000000000000e+00
1.928629716585777754e+00,-2.688452029608635052e-01
1.919086562659612749e+00,0.000000000000000000e+00
1.906020656996362472e+00,2.752610700277786093e-01
1.808418514129291443e+00,0.000000000000000000e+00
1.790747451174870442e+00,-3.118396372855851695e-01
1.724221435464971197e+00,0.000000000000000000e+00
1.680314150683616781e+00,3.541759197723788888e-01
1.541897076377630293e+00,0.000000000000000000e+00
1.423100094000774085e+00,4.937750086979512676e-01
1.312104498696707644e+00,0.000000000000000000e+00
1.301904546110236538e+00,-5.899860091675477314e-01
1.199747720257524408e+00,0.000000000000000000e+00
1.111436982436539989e+00,8.095250885437703658e-01
1.049936419327861303e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_5.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.989053593329592751e+00,4.017571934456379279e-02
4.980403902257295456e+00,8.063078095433789949e-02
4.967740608490035292e+00,4.052118879275386915e-02
4.952741499019410298e+00,0.000000000000000000e+00
4.936735599560180709e+00,4.103177116389536416e-02
4.903062046241598360e+00,8.319461522364897388e-02
4.844219846606442559e+00,1.278420027088433830e-01
4.831199491296335857e+00,1.713760187909809107e-01
4.808924310999008078e+00,2.162091757076112508e-01
4.798991774305359392e+00,1.736840670895423155e-01
4.772361228248217735e+00,2.195348069543545388e-01
4.747634602060180953e+00,1.774620190970610523e-01
4.720382743284960547e+00,1.346377442320509654e-01
4.712191703839189394e+00,9.007081552901637089e-02
4.695087556098488157e+00,1.360923970440672259e-01
4.672198533398111309e+00,1.832387893785745736e-01
4.661314883498287820e+00,1.380716044333754611e-01
4.613271815084801553e+00,1.879498152429399105e-01
4.594856134441298146e+00,1.420945491795906623e-01
4.566631827822538625e+00,9.590428176847877462e-02
4.549812708832464025e+00,4.830732186312563375e-02
4.530070005455942628e+00,0.000000000000000000e+00
4.484802668935893522e+00,-4.971796247981436628e-02
4.455240773420207745e+00,0.000000000000000000e+00
4.428907640605162399e+00,5.098081248723607128e-02
4.411982375002855505e+00,1.027454167300741322e-01
4.396474603201581566e+00,5.173576348355458931e-02
4.395409992995658932e+00,1.035216566179613107e-01
4.373591066568614849e+00,1.568356929495782481e-01
4.370126624139743399e+00,1.047229708452491609e-01
4.357879453895940003e+00,5.265620726792471368e-02
4.332973611433273753e+00,1.065265611303164994e-01
4.312439893177170802e+00,5.377171525098908833e-02
4.291647175956633475e+00,0.000000000000000000e+00
4.279857657585885988e+00,-5.459355175479998351e-02
4.273017113383770216e+00,0.000000000000000000e+00
4.260191595333558290e+00,5.509874888179035202e-02
4.208202248078151797e+00,0.000000000000000000e+00
4.175909758147958506e+00,-5.734529485439784219e-02
4.162142855149999932e+00,-1.154505566573410524e-01
4.106387709129061037e+00,-5.930346883490898030e-02
4.098281779127690427e+00,-1.190765834262231121e-01
4.008240180652500761e+00,-6.224328788451466421e-02
3.990873065673475217e+00,0.000000000000000000e+00
3.966797206986384605e+00,-6.355065081140441607e-02
3.938173601362295884e+00,0.000000000000000000e+00
3.921608570548865913e+00,6.502367539726822132e-02
3.857339420049219925e+00,0.000000000000000000e+00
3.824210661880746986e+00,6.837799845229428075e-02
3.807139509284608092e+00,0.000000000000000000e+00
3.784219258625523885e+00,-6.983086421301101798e-02
3.773112879398520469e+00,-1.404851435207499777e-01
3.756855571352682777e+00,-7.085181847592435245e-02
3.722512982134092319e+00,-1.443303130619532915e-01
3.706464798498739555e+00,-2.183742845013382505e-01
3.673666352284692405e+00,-1.481939843509179622e-01
3.631478502456090496e+00,-7.582860122698638350e-02
3.588497223902510136e+00,-1.553119120958742772e-01
3.577179201986580015e+00,-7.814813280508071947e-02
3.549040646790339260e+00,0.000000000000000000e+00
3.508068151205733898e+00,8.125759352437371408e-02
3.492177112157004437e+00,1.639975924203549984e-01
3.466009601655643646e+00,2.497248332263797554e-01
3.437557523689333205e+00,3.385010675345521691e-01
3.375833590205102652e+00,4.387407203602388672e-01
3.336112984279578697e+00,3.594003455733122410e-01
3.310302989296218801e+00,2.737699409545861218e-01
3.257575741869384700e+00,1.884694447595384181e-01
3.222739319789106549e+00,2.888490204427364705e-01
3.196267468658156030e+00,1.957689296923526001e-01
3.174182231446579738e+00,9.925131912801342382e-02
3.151815071312456418e+00,0.000000000000000000e+00
3.127817876314790801e+00,1.022155771420910630e-01
3.087112871993117125e+00,2.098577336932865578e-01
3.031471927126372368e+00,1.088160352951498405e-01
2.979894701322823636e+00,2.252309972521572279e-01
2.965445677330285967e+00,3.411468056784901504e-01
2.943554879541608660e+00,2.308265291349068382e-01
2.894353464005240628e+00,1.193704596588861244e-01
2.875297508893559062e+00,0.000000000000000000e+00
2.851192815759523214e+00,-1.230118142841147150e-01
2.809983796281198209e+00,0.000000000000000000e+00
2.793601159754119490e+00,-1.281360096738082266e-01
2.749096621802067819e+00,0.000000000000000000e+00
2.671369575456737255e+00,1.401302991476746085e-01
2.653127031867086316e+00,0.000000000000000000e+00
2.633068753962927389e+00,-1.442366414006274744e-01
2.538946788172623314e+00,0.000000000000000000e+00
2.466516216023355579e+00,-1.643735935633050260e-01
2.322395056494779286e+00,0.000000000000000000e+00
2.294382647134955988e+00,-1.899626858233739723e-01
2.247347620992872219e+00,0.000000000000000000e+00
2.232212328854870087e+00,-2.006915074307813740e-01
2.174425402384079664e+00,-4.230005866350790567e-01
2.106130323050476871e+00,-2.254392433472357515e-01
2.058605737566511440e+00,0.000000000000000000e+00
2.020594008327290414e+00,-2.449299412463669667e-01
1.984265672004183134e+00,0.000000000000000000e+00
1.934736203912566177e+00,2.671508024281164517e-01
1.902151900032870158e+00,0.000000000000000000e+00
1.856148987321601496e+00,-2.902514075524507131e-01
1.802633989862966635e+00,0.000000000000000000e+00
1.736340462166034326e+00,-3.316883580291658529e-01
1.649616225219610266e+00,0.000000000000000000e+00
1.607241055604800684e+00,3.871131861710173094e-01
1.526563052634004602e+00,0.000000000000000000e+00
1.408727256592917199e+00,-5.039020960213689282e-01
1.340132568512551137e+00,0.000000000000000000e+00
1.259038161480705575e+00,6.308443422542058254e-01
1.144267250471426633e+00,0.000000000000000000e+00
1.131334086134471173e+00,-7.813007757304406553e-01
1.111248679442078613e+00,0.000000000000000000e+00
1.065585450756351582e+00,-8.806907517193518498e-01


==> figure_files/Cross/data/a_nontraj_6.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.958802743434326921e+00,4.066739316129218407e-02
4.950975689050205908e+00,0.000000000000000000e+00
4.921322191952269165e+00,-4.128919377436109789e-02
4.912869324177988162e+00,-8.286279351997372089e-02
4.901045255926055333e+00,-4.163154941284618465e-02
4.896135991061822068e+00,-8.343015526964836504e-02
4.884737144436919642e+00,-1.257299831996036010e-01
4.867559273959718880e+00,-8.441264293326000701e-02
4.835977205031816162e+00,-4.275939086854745053e-02
4.820466926981778144e+00,-8.606999556772437776e-02
4.817018241676420232e+00,-4.309664060299950999e-02
4.806897428163851238e+00,-8.655661930116886893e-02
4.778552676383709397e+00,-1.313797705598422072e-01
4.747807280944791763e+00,-8.872455532988991755e-02
4.699550486532680260e+00,-4.527801311777795989e-02
4.684781972241380821e+00,-9.112787183278749092e-02
4.665582631264238778e+00,-1.378191235222275268e-01
4.654663995899555928e+00,-9.231097184076640649e-02
4.651362244963938686e+00,-1.386631072572333534e-01
4.629341687062599853e+00,-9.332360827358793243e-02
4.586490560979538778e+00,-4.753779044542669197e-02
4.565148422849564902e+00,-9.596661840649782504e-02
4.562556457263568177e+00,-1.441135285399964550e-01
4.548042409823075616e+00,-9.668987173874825369e-02
4.530973913838011846e+00,-1.461295783212025190e-01
4.527999265501130743e+00,-1.950955195987773283e-01
4.499612447455210607e+00,-2.469561155134373243e-01
4.483637284154106339e+00,-2.984628670501480729e-01
4.467448315087684918e+00,-2.505249192518032020e-01
4.417760152384188288e+00,-2.049536816659653371e-01
4.397217955808539358e+00,-1.551548190957612594e-01
4.369986238088918284e+00,-1.047296994158451316e-01
4.334555894188885539e+00,-1.596732038805364073e-01
4.324260939828132422e+00,-2.139125208700725644e-01
4.315369732472052355e+00,-2.684936272151126069e-01
4.271370629992015999e+00,-3.288643038831399745e-01
4.247445316387015168e+00,-2.771496993476902926e-01
4.230815698886526199e+00,-2.234661655286298287e-01
4.173887659900310965e+00,-1.722026153212501409e-01
4.161219694545710723e+00,-1.155017874193375732e-01
4.141651746349091390e+00,-1.748936729306163340e-01
4.092707128334562405e+00,-1.194011912886420029e-01
4.082464296888777433e+00,-6.000054695764831664e-02
4.041013304075433688e+00,-1.224755603598622483e-01
4.027589697524359913e+00,-1.849399824910838985e-01
3.995092325016538215e+00,-2.506145902198932407e-01
3.989024052808494147e+00,-1.885332459213353296e-01
3.932681745126465955e+00,-1.293160382856914925e-01
3.917223858801468950e+00,-6.516932428098969055e-02
3.904918323998344931e+00,-1.311614129836326526e-01
3.875042622280379323e+00,-1.997874883862557072e-01
3.857705304993711781e+00,-1.343915302700212089e-01
3.834530097499251333e+00,-2.040313733601956392e-01
3.822079067608155967e+00,-1.369085785662800814e-01
3.786267000018437301e+00,-6.975535084708445188e-02
3.771692729320210269e+00,0.000000000000000000e+00
3.736686193039493897e+00,-7.161875141514960352e-02
3.712103937919738250e+00,0.000000000000000000e+00
3.649110762562386423e+00,-7.509757414225795569e-02
3.602859368636035953e+00,0.000000000000000000e+00
3.591182216236739499e+00,-7.753987856246435939e-02
3.572598291213080035e+00,-1.566973396831120857e-01
3.561400276299610645e+00,-7.884214365436724437e-02
3.547814647092022877e+00,0.000000000000000000e+00
3.535894919498727251e+00,-7.998366489301148019e-02
3.530521525148085260e+00,-1.604546355076861275e-01
3.501616213054281612e+00,-2.446719401629020296e-01
3.464830198832479446e+00,-3.331931615596891438e-01
3.454528128001480791e+00,-2.513875632530468418e-01
3.449688188202434169e+00,-1.680623037128450292e-01
3.430706434107927638e+00,-8.496359614520823667e-02
3.387971077622358607e+00,0.000000000000000000e+00
3.356279998448595148e+00,8.877355879505430258e-02
3.314456265198020724e+00,0.000000000000000000e+00
3.280684557320069583e+00,-9.291183797207881734e-02
3.240457301701060278e+00,0.000000000000000000e+00
3.214745301761816609e+00,-9.676245075202416501e-02
3.152937689417487643e+00,-2.011866780259785326e-01
3.133469285692895401e+00,-1.018472051596976957e-01
3.120278051629169713e+00,0.000000000000000000e+00
2.982063397520996695e+00,1.124517596548580967e-01
2.966383091495504054e+00,0.000000000000000000e+00
2.894608976892506735e+00,1.193493864535814242e-01
2.871795253292090955e+00,2.425063131205897060e-01
2.832017120170508662e+00,1.246832893437563039e-01
2.791507686756231621e+00,0.000000000000000000e+00
2.752011365747423888e+00,1.320381873516287830e-01
2.735708337985596650e+00,0.000000000000000000e+00
2.705402562099359809e+00,1.366268973350921734e-01
2.677881541642249896e+00,0.000000000000000000e+00
2.591644365609143019e+00,1.488843976447393469e-01
2.542206449525745704e+00,0.000000000000000000e+00
2.517161641349701551e+00,-1.578257239222450592e-01
2.478694539324965973e+00,0.000000000000000000e+00
2.351497133953504459e+00,-1.808469099169878747e-01
2.305861056714378243e+00,-3.761523040604187185e-01
2.265316127980971928e+00,-5.846064744085158749e-01
2.231176754435788112e+00,-4.017556957295626008e-01
2.222845229568550796e+00,-2.023865046415598279e-01
2.165745281609719353e+00,-4.263980813747127452e-01
2.144287162622609877e+00,-2.174874037202904342e-01
2.111128772270401299e+00,0.000000000000000000e+00
2.103981685681108438e+00,2.258999265557197211e-01
2.062784513968175748e+00,0.000000000000000000e+00
1.878107875403969951e+00,-2.835038313178305791e-01
1.826919254998122799e+00,0.000000000000000000e+00
1.725436579291153683e+00,-3.358938082620225307e-01
1.651834950376958044e+00,0.000000000000000000e+00
1.481387879123577722e+00,4.556825796822382979e-01
1.455877769893430651e+00,0.000000000000000000e+00
1.343010627500073273e+00,5.544228248844034201e-01
1.244955720984187719e+00,0.000000000000000000e+00
1.164770837776913703e+00,-7.370874598181672566e-01
1.097847949065488660e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_7.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.950831410625706752e+00,-4.079845571388051456e-02
4.894936997994628669e+00,-8.347103196694719007e-02
4.876646637996228328e+00,-4.204916968613944123e-02
4.861038649554369151e+00,0.000000000000000000e+00
4.841756592109115687e+00,4.265737186925538937e-02
4.837442231683912297e+00,0.000000000000000000e+00
4.820329389416022181e+00,-4.303745363814150821e-02
4.806817649444792728e+00,0.000000000000000000e+00
4.787075645297910853e+00,-4.363745555568178391e-02
4.779929001158325974e+00,-8.753608193923349823e-02
4.765893042764830057e+00,-4.402622176306675988e-02
4.739961870792625653e+00,0.000000000000000000e+00
4.706952513931323523e+00,4.513571910932105691e-02
4.682957703844336628e+00,0.000000000000000000e+00
4.660188036828945890e+00,4.604612823881053252e-02
4.638586089077784358e+00,9.295200310670624633e-02
4.605959029980014385e+00,1.414103227631377524e-01
4.595208045513373030e+00,9.471519079392101692e-02
4.567715232353119603e+00,4.792939629403883406e-02
4.525416728478983686e+00,0.000000000000000000e+00
4.519793984153318789e+00,4.895112986955339057e-02
4.487727108154973443e+00,0.000000000000000000e+00
4.434492592615751683e+00,-5.085247938539887852e-02
4.416212130861811858e+00,-1.025486961487935417e-01
4.353690759960366030e+00,-1.582727318324822219e-01
4.317531284493655086e+00,-1.072899417329751248e-01
4.314240766633059998e+00,-1.611804997992551114e-01
4.294150276696770518e+00,-2.169229559102241467e-01
4.288413179622315496e+00,-1.631278118007753186e-01
4.254192765891631645e+00,-2.210169909160295265e-01
4.225694161574365282e+00,-1.680061315112582887e-01
4.202237469512804857e+00,-1.132579806269058686e-01
4.168293036313662547e+00,-5.755506044550909306e-02
4.141043515112502682e+00,0.000000000000000000e+00
4.098540892348709441e+00,5.953076382878103728e-02
4.078874158492815205e+00,1.202124317098040851e-01
4.065606648304885162e+00,6.049915156995192694e-02
4.056607386508396473e+00,0.000000000000000000e+00
4.040114088829182215e+00,-6.126504281283472880e-02
3.972157327735644117e+00,0.000000000000000000e+00
3.952583667643244869e+00,-6.400853044360214905e-02
3.944383240181673411e+00,0.000000000000000000e+00
3.929547665032921966e+00,-6.476119856138384812e-02
3.873028371182320129e+00,-1.333302332811175384e-01
3.821020819349454811e+00,-6.849221195740524959e-02
3.750840648009005740e+00,-1.421584789490465683e-01
3.692594378512507713e+00,-2.200179157854090795e-01
3.676111100647076135e+00,-1.479969410514846151e-01
3.649848914724513005e+00,-7.506720147065512605e-02
3.621475236363157268e+00,-1.524961768935700623e-01
3.609505764807134032e+00,-2.302638571110579291e-01
3.561508470720216035e+00,-1.576747069294629766e-01
3.520497860790848588e+00,-2.420544577785773976e-01
3.477729825750586201e+00,-1.653629897663492498e-01
3.461168067062999398e+00,-2.504239596571291582e-01
3.407212477474693468e+00,-3.445573799532852255e-01
3.350024511348749012e+00,-2.673162040150309782e-01
3.304210268063567213e+00,-3.663739935301630335e-01
3.296373073952884702e+00,-2.760886408183857998e-01
3.253895767308726761e+00,-3.777919653422690538e-01
3.235540771320366549e+00,-2.865678736253137182e-01
3.196000101484586686e+00,-1.958016858707834762e-01
3.182563790798310421e+00,-2.961877005019811770e-01
3.161208586705405832e+00,-2.001352968911697672e-01
3.083948919831385638e+00,-1.051442791150632022e-01
3.069731104154770129e+00,-2.122410210111900508e-01
3.017100462944652062e+00,-1.098551590064900801e-01
2.969736347840716384e+00,0.000000000000000000e+00
2.928327810506450302e+00,-1.166166646274276880e-01
2.894122447717187629e+00,0.000000000000000000e+00
2.875650999128019691e+00,1.209282159319678140e-01
2.859612708757864663e+00,0.000000000000000000e+00
2.828928710658014545e+00,-1.249556774404697868e-01
2.787838773964088190e+00,0.000000000000000000e+00
2.675814628931894479e+00,-1.396651179666314746e-01
2.607163992011288123e+00,-2.942342987890987360e-01
2.594152150603869611e+00,-1.485966816073014396e-01
2.556331440209906436e+00,-3.060523177683975860e-01
2.512786209358880196e+00,-4.751275078116412032e-01
2.439337293110762861e+00,-3.361137542831245106e-01
2.386867495919227533e+00,-5.265803320624675710e-01
2.375278711342664995e+00,-3.544874325166284534e-01
2.325308847660274569e+00,-1.849433465180259362e-01
2.265745307470420578e+00,-3.895900146857637081e-01
2.203509294514191641e+00,-6.178619934380323864e-01
2.186080280837971568e+00,-4.185022354084683704e-01
2.166124259989302914e+00,-2.131244459280507986e-01
2.057801907525281582e+00,0.000000000000000000e+00
1.970426246157386485e+00,-2.575607212734149498e-01
1.879770082602909564e+00,0.000000000000000000e+00
1.848449023890667231e+00,2.926746068249642674e-01
1.770882136950084229e+00,0.000000000000000000e+00
1.657999056169659813e+00,3.637738211623241513e-01
1.559243903069205350e+00,8.226249673176181387e-01
1.505795811738836809e+00,4.410296933152072496e-01
1.433546282684991180e+00,0.000000000000000000e+00
1.324421214381214185e+00,5.700956704517431417e-01
1.270411766579174540e+00,0.000000000000000000e+00
1.242056468725132978e+00,6.482123751601589490e-01
1.033741587653627114e+00,0.000000000000000000e+00


==> figure_files/Cross/data/a_nontraj_8.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.987009254625280441e+00,4.020866478672980443e-02
4.975396127843778160e+00,0.000000000000000000e+00
4.954304033107788996e+00,-4.074128199966483427e-02
4.905989705480561902e+00,0.000000000000000000e+00
4.855567494684322583e+00,-4.241505253011473159e-02
4.847252990956881114e+00,0.000000000000000000e+00
4.842303076533890582e+00,4.264774410596587628e-02
4.793151910996672704e+00,8.705377503008122908e-02
4.779020300760779882e+00,4.378468698278509263e-02
4.750904504590239164e+00,8.860890989172545695e-02
4.737298953072692775e+00,4.455930571779846000e-02
4.720219838600486106e+00,8.976469176944498751e-02
4.706969565910420705e+00,1.354061762483952103e-01
4.689755288268824707e+00,9.093469868302081482e-02
4.673761514194271882e+00,4.577906347298797696e-02
4.625137198273913341e+00,0.000000000000000000e+00
4.607162262687998222e+00,4.711215645318393708e-02
4.589421454452645044e+00,0.000000000000000000e+00
4.578922584459142797e+00,-4.769505983898297830e-02
4.576200373841628810e+00,0.000000000000000000e+00
4.569831302488847058e+00,4.788501895247807005e-02
4.536366820510597364e+00,0.000000000000000000e+00
4.513088211208991396e+00,-4.909670603199315503e-02
4.466979875948403844e+00,0.000000000000000000e+00
4.449863934980562874e+00,-5.050176268767020415e-02
4.439977377369165978e+00,-1.014538380054513383e-01
4.423130478165764323e+00,-1.533422223372229998e-01
4.405562857584692793e+00,-1.030450635904732876e-01
4.385905775298593490e+00,-5.198540185300853239e-02
4.361093374537879264e+00,-1.051572511411648786e-01
4.307449872495879184e+00,-5.389637248421833005e-02
4.293427306572642266e+00,0.000000000000000000e+00
4.261184192300197182e+00,-5.507308255115761497e-02
4.226679141541507256e+00,-1.119518911746136963e-01
4.200252107322028472e+00,-5.668253739810703851e-02
4.184805213267322799e+00,0.000000000000000000e+00
4.158539513002021515e+00,-5.782535867882618308e-02
4.113159783138097936e+00,-1.182167005872509086e-01
4.076946682782615738e+00,-6.016306264066337978e-02
4.057200187774911981e+00,0.000000000000000000e+00
4.019962347266542224e+00,-6.188081563367254373e-02
4.004056720333044161e+00,0.000000000000000000e+00
3.997029452878281486e+00,-6.259293310805182087e-02
3.965113574233205540e+00,-1.272092618827553590e-01
3.951104889656673613e+00,-1.921693568670974073e-01
3.903933436111003186e+00,-1.312276003732399110e-01
3.892173288138026432e+00,-6.601090158665486041e-02
3.873758094644601968e+00,-1.332800055523184479e-01
3.855898684055068859e+00,-2.017762407985082274e-01
3.817826899609814806e+00,-1.372137167959640580e-01
3.813492910010228609e+00,-6.876288877762422314e-02
3.789561573740859224e+00,0.000000000000000000e+00
3.781434527479775820e+00,-6.993375203691062914e-02
3.768484784965876244e+00,0.000000000000000000e+00
3.747207258397054819e+00,-7.121714685974532555e-02
3.732109174582637579e+00,-1.435890481224078585e-01
3.719713386820081347e+00,-7.227382579762306469e-02
3.682647959662577186e+00,-1.474720054456862550e-01
3.649419560322304079e+00,-2.252545974901843662e-01
3.622164543398184833e+00,-3.048762832063555694e-01
3.580034276448845976e+00,-2.340706090838850784e-01
3.502340949941876502e+00,-1.630471273755647599e-01
3.482636960412949900e+00,-8.244865787370955768e-02
3.467441248134879306e+00,-1.663457744495722701e-01
3.425307618233774498e+00,-8.523163881823701826e-02
3.403390606368887461e+00,-1.726658313407033740e-01
3.389964908513014574e+00,-8.701809967400540857e-02
3.389898223362091567e+00,0.000000000000000000e+00
3.349814679643994264e+00,-8.911656477611337723e-02
3.291620573665991145e+00,-1.845909731524311426e-01
3.247004841632464611e+00,-9.484929945404775575e-02
3.240976769732037077e+00,-1.904049169844080347e-01
3.221089632550515613e+00,-9.638165512277270530e-02
3.216181011447716731e+00,0.000000000000000000e+00
3.206271083819216550e+00,9.727461562645479953e-02
3.159233908821017067e+00,2.003855640551243655e-01
3.110170383973803077e+00,1.033788357560896931e-01
3.045655107407502449e+00,0.000000000000000000e+00
3.007731841965529007e+00,-1.105405886176927949e-01
2.957296023847749034e+00,-2.286864311183073040e-01
2.944488099274256587e+00,-1.153401184964020637e-01
2.913198512196504719e+00,-2.356621506326152526e-01
2.868961164844702871e+00,-3.644785004722386201e-01
2.848270058802033766e+00,-2.465288027218580369e-01
2.838618996259397065e+00,-1.241040031340629457e-01
2.786554891995390637e+00,-2.575697108853062800e-01
2.725696952443816823e+00,-1.345999389205425889e-01
2.666532479785398646e+00,0.000000000000000000e+00
2.594597110392673045e+00,-1.485457188753826485e-01
2.558535712128680473e+00,-3.055251944450316226e-01
2.507568743479478002e+00,-1.590355826974882425e-01
2.498143375646940445e+00,0.000000000000000000e+00
2.458458205617604531e+00,-1.654528836644521272e-01
2.425208675646774559e+00,0.000000000000000000e+00
2.386838413480378396e+00,-1.755310547931641929e-01
2.376977178856348072e+00,-3.539810159774805509e-01
2.327853372118688036e+00,-1.845392526201891092e-01
2.242702689598047083e+00,0.000000000000000000e+00
2.187409106151652072e+00,-2.089969597391773126e-01
2.131322763010848220e+00,0.000000000000000000e+00
2.064875341544900156e+00,-2.345375174890443060e-01
2.013723821023616356e+00,0.000000000000000000e+00
1.904116899900561544e+00,-2.758117632975956579e-01
1.893554413448826024e+00,0.000000000000000000e+00
1.798828033438447438e+00,-3.090442771412974521e-01
1.778642102759919741e+00,0.000000000000000000e+00
1.722537089747339323e+00,3.370255577898514932e-01
1.690084296606497283e+00,7.001857415117199723e-01
1.672546943044791234e+00,3.574731014302544030e-01
1.604643904016139322e+00,0.000000000000000000e+00
1.596590552297797005e+00,-3.922951057424833299e-01
1.579492760100578597e+00,0.000000000000000000e+00
1.497266669431266406e+00,-4.460686339900125086e-01
1.441569058195306896e+00,0.000000000000000000e+00
1.335271952589348388e+00,5.608678504957217426e-01
1.263693456441137508e+00,0.000000000000000000e+00
1.192556119212788923e+00,7.031408823459207591e-01
1.142084125230066194e+00,0.000000000000000000e+00
1.093024337018537961e+00,-8.370286745093986625e-01


==> figure_files/Cross/data/a_nontraj_9.txt <==
x, y
5.000000000000000000e+00,0.000000000000000000e+00
4.981412232341568824e+00,-4.029907096579284087e-02
4.967424098672887034e+00,0.000000000000000000e+00
4.949497138503808458e+00,-4.082045535462778402e-02
4.941714677106128661e+00,0.000000000000000000e+00
4.917391882728865404e+00,4.135522233390522689e-02
4.907682618689562126e+00,8.303803387244156065e-02
4.874550907625829765e+00,4.208533411124459889e-02
4.856058165266122550e+00,0.000000000000000000e+00
4.833705718778402272e+00,-4.279958785014913863e-02
4.811128429219289515e+00,-8.640444705220048927e-02
4.786171112593676114e+00,-1.309618532832826643e-01
4.733872293910484252e+00,-8.924767686585759197e-02
4.685772374956568065e+00,-4.554467681750221097e-02
4.667133757605942179e+00,0.000000000000000000e+00
4.644677178218356239e+00,-4.635418303554172254e-02
4.626902311439851978e+00,-9.342203755970769630e-02
4.604082676468349788e+00,-4.717520244112586442e-02
4.599770677581878964e+00,0.000000000000000000e+00
4.574692200242838069e+00,4.778331133692152038e-02
4.530622051678494522e+00,0.000000000000000000e+00
4.515668529420064026e+00,4.904061292905700226e-02
4.513464766182757160e+00,0.000000000000000000e+00
4.456121695580057995e+00,5.036002237522688857e-02
4.413396332930857646e+00,1.026795924017527006e-01
4.390063730345324267e+00,5.188697476177187712e-02
4.364097363518737005e+00,0.000000000000000000e+00
4.324001907436593406e+00,5.348453769983927547e-02
4.298300843105779201e+00,1.082521118676310345e-01
4.288293747761295016e+00,1.631368983655472893e-01
4.271317628525685528e+00,1.096241551619042409e-01
4.238909745263945261e+00,1.669601842614167053e-01
4.202775583143034233e+00,1.132289799057246554e-01
4.175309952656824031e+00,5.736177195129377182e-02
4.142338413709427236e+00,0.000000000000000000e+00
4.108509562853778441e+00,-5.924222969658043264e-02
4.091310322963803259e+00,-1.194827342087025901e-01
4.066191656966906542e+00,-6.048174462767631071e-02
3.995313593344978376e+00,0.000000000000000000e+00
3.950773535267674497e+00,6.406719766662240245e-02
3.906896165998095860e+00,0.000000000000000000e+00
3.867253742580851750e+00,-6.686435554909886392e-02
3.816999819673767558e+00,0.000000000000000000e+00
3.800603016201419493e+00,-6.923010377991679898e-02
3.773296245519675907e+00,0.000000000000000000e+00
3.756126953823168524e+00,-7.087930896525110325e-02
3.742635845449520104e+00,-1.427824567028649627e-01
3.729530977031769723e+00,-2.156814612960091804e-01
3.681184707436301995e+00,-2.951785349860856500e-01
3.662139452832334552e+00,-2.236925388312261398e-01
3.646078259646976960e+00,-1.504450917044725944e-01
3.600491937622910754e+00,-7.713941028777210329e-02
3.546255960449545164e+00,0.000000000000000000e+00
3.525600176398182573e+00,-8.045145104029310934e-02
3.506242729065528696e+00,-1.626844486012593571e-01
3.472709555285470984e+00,-8.292072220106784519e-02
3.443916486372287533e+00,0.000000000000000000e+00
3.390223113828989110e+00,-8.700484527773355570e-02
3.384478225892467940e+00,0.000000000000000000e+00
3.369314264068178133e+00,8.808804244060972066e-02
3.337334689990758552e+00,0.000000000000000000e+00
3.285636893919681167e+00,9.263196290350206308e-02
3.261348401149039677e+00,1.880336619731329262e-01
3.229857544345657416e+00,9.585908171949468481e-02
3.218790515001806796e+00,1.930387825302620486e-01
3.200324444365962862e+00,9.763645049865332659e-02
3.186874029834745770e+00,0.000000000000000000e+00
3.175201472242394907e+00,9.918760993789077496e-02
3.090371879356813789e+00,2.094153485682116178e-01
3.071851757434233221e+00,1.059740404630740013e-01
3.036745980602233885e+00,2.168767841982530975e-01
2.997388216341426048e+00,1.113048295058481768e-01
2.966262608735486417e+00,0.000000000000000000e+00
2.884220343045521329e+00,1.202107006918455290e-01
2.850907948808773185e+00,0.000000000000000000e+00
2.735936239216702592e+00,-1.335943391755493870e-01
2.729194869809436597e+00,-2.685102711703080680e-01
2.708541052764511736e+00,-1.363104511016968445e-01
2.659938892266147992e+00,0.000000000000000000e+00
2.622226107361199432e+00,1.454319160764945829e-01
2.616065325433560407e+00,0.000000000000000000e+00
2.610204308707608778e+00,1.467746304347183894e-01
2.527792650436000876e+00,0.000000000000000000e+00
2.512986247992532896e+00,-1.583506228864829390e-01
2.465219290899780535e+00,-3.290931787709854839e-01
2.402146821228660745e+00,-1.733009340083192518e-01
2.363775362351863141e+00,-3.579460648675506507e-01
2.356376075677928394e+00,-1.800987881826258130e-01
2.230363236077645972e+00,0.000000000000000000e+00
2.224005761253337266e+00,-2.021753409172894200e-01
2.140143410026173143e+00,0.000000000000000000e+00
2.075493331395215524e+00,-2.321439208899012951e-01
2.010712644673748883e+00,0.000000000000000000e+00
2.004034425050903678e+00,2.489944374093681634e-01
1.931240582828087193e+00,0.000000000000000000e+00
1.837068333887017957e+00,-2.963120940442977580e-01
1.789346111525424110e+00,0.000000000000000000e+00
1.738956422203618013e+00,-3.306911727766999043e-01
1.707927482716681045e+00,0.000000000000000000e+00
1.634954986302363134e+00,-3.741005956853919456e-01
1.574276305797009723e+00,0.000000000000000000e+00
1.476069920003744818e+00,4.589719450591526750e-01
1.375401749140934049e+00,0.000000000000000000e+00
1.308191285642354318e+00,5.843290749333249767e-01
1.248216593482010417e+00,0.000000000000000000e+00
1.048099733112647813e+00,9.103214563528322367e-01


==> figure_files/cumulative_plot/Analy_piece1.txt <==
mass, y
1.010000000000000009e+00,-4.249008116028973880e-01
1.017960641362231966e+00,-3.748197165269431252e-01
1.025921282724463923e+00,-3.278870010434277726e-01
1.033881924086695658e+00,-2.837519409190494835e-01
1.041842565448927616e+00,-2.421191221318984288e-01
1.049803206811159573e+00,-2.027373993261010754e-01
1.057763848173391530e+00,-1.653914784267418725e-01
1.065724489535623487e+00,-1.298954088878747914e-01
1.073685130897855444e+00,-9.608748820903180443e-02
1.081645772260087401e+00,-6.382622621671552032e-02
1.089606413622319137e+00,-3.298711516908860164e-02
1.097567054984551094e+00,-3.460020014619577533e-03
1.105527696346783051e+00,2.485294879583413441e-02
1.113488337709015008e+00,5.203918319200674658e-02
1.121448979071246965e+00,7.817702442325441536e-02
1.129409620433478922e+00,1.033369691555682396e-01
1.137370261795710658e+00,1.275826812754666251e-01
1.145330903157942615e+00,1.509718457808180425e-01
1.153291544520174572e+00,1.735568934317812395e-01
1.161252185882406529e+00,1.953856189395052900e-01
1.169212827244638486e+00,2.165017109204787071e-01
1.177173468606870443e+00,2.369452083045927859e-01
1.185134109969102179e+00,2.567528951095681689e-01
1.193094751331334136e+00,2.759586433026173791e-01
1.201055392693566093e+00,2.945937117275062023e-01
1.209016034055798050e+00,3.126870076806165799e-01
1.216976675418030007e+00,3.302653165968270632e-01
1.224937316780261964e+00,3.473535043969278591e-01
1.232897958142493700e+00,3.639746963080544018e-01
1.240858599504725657e+00,3.801504353629279742e-01
1.248819240866957614e+00,3.959008232854634990e-01
1.256779882229189571e+00,4.112446460587292907e-01
1.264740523591421528e+00,4.261994861295701487e-01
1.272701164953653485e+00,4.407818229194869764e-01
1.280661806315885443e+00,4.550071230730243776e-01
1.288622447678117178e+00,4.688899216747460796e-01
1.296583089040349135e+00,4.824438954970026172e-01
1.304543730402581092e+00,4.956819291978279418e-01
1.312504371764813049e+00,5.086161752669705605e-01
1.320465013127044784e+00,5.212581084146614696e-01
1.328425654489276742e+00,5.336185750094093461e-01
1.336386295851508699e+00,5.457078380953241936e-01
1.344346937213740656e+00,5.575356184543888149e-01
1.352307578575972613e+00,5.691111321229442854e-01
1.360268219938204570e+00,5.804431247230946722e-01
1.368228861300436527e+00,5.915399029277104148e-01
1.376189502662668485e+00,6.024093633411101711e-01
1.384150144024900220e+00,6.130590190456849387e-01
1.392110785387132177e+00,6.234960240369235018e-01
1.400071426749364134e+00,6.337271957449566173e-01


==> figure_files/cumulative_plot/Analy_piece2.txt <==
mass, y
1.428355697996826157e+00,-1.399390302602640190e+00
1.434200077619200986e+00,-1.345999288265482763e+00
1.440044457241575593e+00,-1.295697439833389142e+00
1.445888836863950422e+00,-1.248146998263695462e+00
1.451733216486325029e+00,-1.203062818985174864e+00
1.457577596108699858e+00,-1.160201984705989897e+00
1.463421975731074687e+00,-1.119355861167884214e+00
1.469266355353449294e+00,-1.080343937258374964e+00
1.475110734975824123e+00,-1.043008989154353250e+00
1.480955114598198730e+00,-1.007213241024169648e+00
1.486799494220573559e+00,-9.728352855787881781e-01
1.492643873842948388e+00,-9.397675908675613421e-01
1.498488253465322995e+00,-9.079144642958766331e-01
1.504332633087697824e+00,-8.771903768012765390e-01
1.510177012710072431e+00,-8.475185733449657199e-01
1.516021392332447260e+00,-8.188299129566309897e-01
1.521865771954821867e+00,-7.910618942801685982e-01
1.527710151577196696e+00,-7.641578321256444761e-01
1.533554531199571525e+00,-7.380661577917798644e-01
1.539398910821946131e+00,-7.127398214872623372e-01
1.545243290444320960e+00,-6.881357794808552475e-01
1.551087670066695789e+00,-6.642145519630843209e-01
1.556932049689070396e+00,-6.409398402350936497e-01
1.562776429311445225e+00,-6.182781939228620960e-01
1.568620808933819832e+00,-5.961987205730669981e-01
1.574465188556194661e+00,-5.746728313156754808e-01
1.580309568178569268e+00,-5.536740173494671957e-01
1.586153947800944097e+00,-5.331776528751006605e-01
1.591998327423318926e+00,-5.131608208081980260e-01
1.597842707045693533e+00,-4.936021581848145656e-01
1.603687086668068362e+00,-4.744817186491334660e-01
1.609531466290442969e+00,-4.557808498080719861e-01
1.615375845912817798e+00,-4.374820835655747753e-01
1.621220225535192627e+00,-4.195690378230350071e-01
1.627064605157567234e+00,-4.020263281615304995e-01
1.632908984779942063e+00,-3.848394883143283485e-01
1.638753364402316670e+00,-3.679948984008113433e-01
1.644597744024691499e+00,-3.514797200307150371e-01
1.650442123647066328e+00,-3.352818375047371124e-01
1.656286503269440935e+00,-3.193898044373388312e-01
1.662130882891815764e+00,-3.037927952129829690e-01
1.667975262514190371e+00,-2.884805607602922706e-01
1.673819642136565200e+00,-2.734433881916153997e-01
1.679664021758939807e+00,-2.586720639098524788e-01
1.685508401381314636e+00,-2.441578398314176723e-01
1.691352781003689465e+00,-2.298924024150175438e-01
1.697197160626064072e+00,-2.158678442213403936e-01
1.703041540248438901e+00,-2.020766377596899532e-01
1.708885919870813730e+00,-1.885116114045940761e-01
1.714730299493188337e+00,-1.751659271890165515e-01


==> figure_files/cumulative_plot/Analy_piece3.txt <==
mass, y
1.749371315644566049e+00,-2.337737382766116756e+00
1.754078023488554461e+00,-2.285628049966545117e+00
1.758784731332542872e+00,-2.236188179950923782e+00
1.763491439176531284e+00,-2.189146739497723093e+00
1.768198147020519917e+00,-2.144272191835714381e+00
1.772904854864508328e+00,-2.101365175918372685e+00
1.777611562708496740e+00,-2.060252806941086590e+00
1.782318270552485151e+00,-2.020784185467790817e+00
1.787024978396473562e+00,-1.982826820089597097e+00
1.791731686240461974e+00,-1.946263749310797708e+00
1.796438394084450607e+00,-1.910991204809805888e+00
1.801145101928439018e+00,-1.876916698294200936e+00
1.805851809772427430e+00,-1.843957443020893150e+00
1.810558517616415841e+00,-1.812039042099247155e+00
1.815265225460404253e+00,-1.781094391234909313e+00
1.819971933304392664e+00,-1.751062755174606744e+00
1.824678641148381297e+00,-1.721888985865522415e+00
1.829385348992369709e+00,-1.693522857010499649e+00
1.834092056836358120e+00,-1.665918494825491702e+00
1.838798764680346531e+00,-1.639033888778306469e+00
1.843505472524334943e+00,-1.612830469191594895e+00
1.848212180368323354e+00,-1.587272741036084733e+00
1.852918888212311987e+00,-1.562327965176651734e+00
1.857625596056300399e+00,-1.537965879878899322e+00
1.862332303900288810e+00,-1.514158456624427496e+00
1.867039011744277222e+00,-1.490879685284887568e+00
1.871745719588265633e+00,-1.468105384518520129e+00
1.876452427432254044e+00,-1.445813033917215717e+00
1.881159135276242678e+00,-1.423981624977161742e+00
1.885865843120231089e+00,-1.402591528415685573e+00
1.890572550964219500e+00,-1.381624375729036291e+00
1.895279258808207912e+00,-1.361062953195622427e+00
1.899985966652196323e+00,-1.340891106787825526e+00
1.904692674496184734e+00,-1.321093656672515104e+00
1.909399382340173368e+00,-1.301656320162982272e+00
1.914106090184161779e+00,-1.282565642139360529e+00
1.918812798028150191e+00,-1.263808932085414449e+00
1.923519505872138602e+00,-1.245374207000894184e+00
1.928226213716127013e+00,-1.227250139543663243e+00
1.932932921560115425e+00,-1.209426010837082899e+00
1.937639629404103836e+00,-1.191891667448028880e+00
1.942346337248092469e+00,-1.174637482100972408e+00
1.947053045092080881e+00,-1.157654317745540062e+00
1.951759752936069292e+00,-1.140933494639844170e+00
1.956466460780057703e+00,-1.124466760150976574e+00
1.961173168624046115e+00,-1.108246261007878486e+00
1.965879876468034748e+00,-1.092264517771542431e+00
1.970586584312023160e+00,-1.076514401313288127e+00
1.975293292156011571e+00,-1.060989111114543304e+00
1.979999999999999982e+00,-1.045682155221529186e+00


==> figure_files/cumulative_plot/Analy_piece4.txt <==
mass, y
2.020000000000000018e+00,-3.255514578921392843e+00
2.023953210157648730e+00,-3.206156863675806878e+00
2.027906420315297442e+00,-3.159028529918535444e+00
2.031859630472946598e+00,-3.113922156082105097e+00
2.035812840630595311e+00,-3.070658193967284788e+00
2.039766050788244023e+00,-3.029080186623353210e+00
2.043719260945892735e+00,-2.989050969746460229e+00
2.047672471103541891e+00,-2.950449623424942658e+00
2.051625681261190604e+00,-2.913169003109532529e+00
2.055578891418839316e+00,-2.877113722553961139e+00
2.059532101576488028e+00,-2.842198492939775889e+00
2.063485311734136740e+00,-2.808346745276688150e+00
2.067438521891785896e+00,-2.775489480008119791e+00
2.071391732049434609e+00,-2.743564300287276936e+00
2.075344942207083321e+00,-2.712514594820516489e+00
2.079298152364732033e+00,-2.682288843341133600e+00
2.083251362522381189e+00,-2.652840023271924697e+00
2.087204572680029901e+00,-2.624125100385244380e+00
2.091157782837678614e+00,-2.596104589582998390e+00
2.095110992995327326e+00,-2.568742174522533617e+00
2.099064203152976482e+00,-2.542004376873935101e+00
2.103017413310625194e+00,-2.515860267634983494e+00
2.106970623468273907e+00,-2.490281214244889352e+00
2.110923833625922619e+00,-2.465240658298512688e+00
2.114877043783571331e+00,-2.440713919522443209e+00
2.118830253941220487e+00,-2.416678022375630341e+00
2.122783464098869199e+00,-2.393111542211633580e+00
2.126736674256517912e+00,-2.369994468412698563e+00
2.130689884414166624e+00,-2.347308082297289378e+00
2.134643094571815780e+00,-2.325034847927910153e+00
2.138596304729464492e+00,-2.303158314217334635e+00
2.142549514887113205e+00,-2.281663026958846707e+00
2.146502725044761917e+00,-2.260534449597173978e+00
2.150455935202410629e+00,-2.239758891718273581e+00
2.154409145360059785e+00,-2.219323444372803156e+00
2.158362355517708497e+00,-2.199215921464316548e+00
2.162315565675357210e+00,-2.179424806532336056e+00
2.166268775833005922e+00,-2.159939204345193264e+00
2.170221985990655078e+00,-2.140748796790282960e+00
2.174175196148303790e+00,-2.121843802611850016e+00
2.178128406305952502e+00,-2.103214940600584448e+00
2.182081616463601215e+00,-2.084853395885795546e+00
2.186034826621249927e+00,-2.066750789021693180e+00
2.189988036778899083e+00,-2.048899147594267944e+00
2.193941246936547795e+00,-2.031290880106196628e+00
2.197894457094196508e+00,-2.013918751923871930e+00
2.201847667251845220e+00,-1.996775863094232495e+00
2.205800877409494376e+00,-1.979855627859635092e+00
2.209754087567143088e+00,-1.963151755717156721e+00
2.213707297724791800e+00,-1.946658233884677180e+00


==> figure_files/cumulative_plot/Analy_piece5.txt <==
mass, y
2.258428657274787810e+00,-4.160090700777483441e+00
2.261827967235615411e+00,-4.113974256153730913e+00
2.265227277196443456e+00,-4.069694934072793480e+00
2.268626587157271057e+00,-4.027096953671251534e+00
2.272025897118098658e+00,-3.986043717894039329e+00
2.275425207078926260e+00,-3.946414786332119728e+00
2.278824517039754305e+00,-3.908103422570544883e+00
2.282223827000581906e+00,-3.871014589977365805e+00
2.285623136961409507e+00,-3.835063301003577063e+00
2.289022446922237108e+00,-3.800173247712380409e+00
2.292421756883065154e+00,-3.766275657931668519e+00
2.295821066843892755e+00,-3.733308333842847659e+00
2.299220376804720356e+00,-3.701214839165646531e+00
2.302619686765547957e+00,-3.669943808203113722e+00
2.306018996726376002e+00,-3.639448355459641071e+00
2.309418306687203604e+00,-3.609685568761213048e+00
2.312817616648031205e+00,-3.580616072094239932e+00
2.316216926608859250e+00,-3.552203646963311812e+00
2.319616236569686851e+00,-3.524414903112192743e+00
2.323015546530514452e+00,-3.497218991081545880e+00
2.326414856491342054e+00,-3.470587350382285052e+00
2.329814166452170099e+00,-3.444493488116952218e+00
2.333213476412997700e+00,-3.418912783735432726e+00
2.336612786373825301e+00,-3.393822316308005682e+00
2.340012096334652902e+00,-3.369200711269608739e+00
2.343411406295480948e+00,-3.345028004059280580e+00
2.346810716256308549e+00,-3.321285518467966380e+00
2.350210026217136150e+00,-3.297955757830910883e+00
2.353609336177963751e+00,-3.275022307470871308e+00
2.357008646138791796e+00,-3.252469747024404612e+00
2.360407956099619398e+00,-3.230283571473551163e+00
2.363807266060446999e+00,-3.208450119865822181e+00
2.367206576021274600e+00,-3.186956510841447709e+00
2.370605885982102645e+00,-3.165790584202283764e+00
2.374005195942930246e+00,-3.144940847855580479e+00
2.377404505903757848e+00,-3.124396429549902265e+00
2.380803815864585893e+00,-3.104147032893110669e+00
2.384203125825413494e+00,-3.084182897204390983e+00
2.387602435786241095e+00,-3.064494760806114382e+00
2.391001745747068696e+00,-3.045073827407882572e+00
2.394401055707896742e+00,-3.025911735275273351e+00
2.397800365668724343e+00,-3.007000528911043524e+00
2.401199675629551944e+00,-2.988332633007016348e+00
2.404598985590379545e+00,-2.969900828451577990e+00
2.407998295551207590e+00,-2.951698230201214912e+00
2.411397605512035192e+00,-2.933718266844891343e+00
2.414796915472862793e+00,-2.915954661708233697e+00
2.418196225433690394e+00,-2.898401415360360112e+00
2.421595535394518439e+00,-2.881052789400228686e+00
2.424994845355346040e+00,-2.863903291411851182e+00


==> figure_files/cumulative_plot/Croots.txt <==
mass, cum
1.414213562373095145e+00,-4.944944840308702211e-02
1.732050807568877193e+00,-1.017780681583923208e+00
2.000000000000000000e+00,-1.979904829134744748e+00
2.236067977499789805e+00,-2.938083953267964343e+00
2.449489742783177881e+00,-3.891903165283297827e+00
#2.645751311064590716e+00,-4.841164174581344071e+00
#2.828427124746190291e+00,-5.785953645083951713e+00


==> figure_files/cumulative_plot/Hist_bins.txt <==
bins, n
1.000000000000000000e+00,-5.884337727882700264e-01
1.005826100065324802e+00,-5.407607634640334560e-01
1.011618647092491052e+00,-4.979509327159088450e-01
1.017378214194634367e+00,-4.559046153171510407e-01
1.023105358352933258e+00,-4.165269122511676692e-01
1.028800621045256269e+00,-3.769538924248267975e-01
1.034464528843655584e+00,-3.407898158889461349e-01
1.040097593982577839e+00,-3.146045823510293937e-01
1.045700314899526306e+00,-2.838847455591121394e-01
1.051273176749787153e+00,-2.548188340800995322e-01
1.056816651896728132e+00,-2.254419146545857400e-01
1.062331200379067919e+00,-1.958348378748766272e-01
1.067817270356427706e+00,-1.724960608629649561e-01
1.073275298534385191e+00,-1.493088378253053516e-01
1.078705710570169618e+00,-1.229886439713783614e-01
1.084108921460069652e+00,-9.891222662960169609e-02
1.089485335909545993e+00,-7.511581729631632010e-02
1.094835348686987508e+00,-6.017812150491008705e-02
1.100159344961982644e+00,-3.384075395296182176e-02
1.105457700628929452e+00,-1.368082036499712086e-02
1.110730782616751178e+00,2.717833752190629455e-03
1.115978949185441271e+00,2.451262803454288750e-02
1.121202550210113946e+00,4.274503078759217534e-02
1.126401927453200003e+00,5.879061515379337827e-02
1.131577414825386541e+00,7.557746738395824948e-02
1.136729338635862785e+00,9.362505188151816482e-02
1.141858017832404260e+00,1.082408879584440542e-01
1.146963764231794691e+00,1.250331459056863992e-01
1.152046882741057932e+00,1.460505547988595054e-01
1.157107671569940877e+00,1.541787033323323841e-01
1.162146422435069493e+00,1.708060907009809060e-01
1.167163420756173187e+00,1.837454779811725503e-01
1.172158945844749001e+00,1.961360835275856584e-01
1.177133271085519128e+00,2.123349920044112771e-01
1.182086664111018148e+00,2.273762784473764842e-01
1.187019386969621726e+00,2.351356217820599892e-01
1.191931696287315434e+00,2.506879395221464080e-01
1.196823843423491684e+00,2.626729533429988384e-01
1.201696074621033006e+00,2.781021978940803607e-01
1.206548631150945461e+00,2.883195249073760014e-01
1.211381749451774237e+00,3.018741717889332210e-01
1.216195661264034555e+00,3.126469115286309441e-01
1.220990593759871512e+00,3.239011859247289404e-01
1.225766769668155343e+00,3.364401008037394281e-01
1.230524407395207076e+00,3.463124012465889079e-01
1.235263721141338644e+00,3.568126102082543327e-01
1.239984921013383756e+00,3.684080747163227532e-01
1.244688213133388954e+00,3.777486334153824510e-01
1.249373799743619395e+00,3.869647999856371534e-01
1.254041879308035901e+00,3.972709215475357380e-01
1.258692646610383381e+00,4.080611743695404803e-01
1.263326292849029864e+00,4.183250535167244988e-01
1.267943005728685568e+00,4.302509908817435669e-01
1.272542969549128822e+00,4.398607328288906548e-01
1.277126365291052945e+00,4.501147413581582102e-01
1.281693370699153123e+00,4.584593657676828693e-01
1.286244160362556510e+00,4.693504296844834833e-01
1.290778905792699716e+00,4.773675846465297301e-01
1.295297775498753801e+00,4.878835756556352266e-01
1.299800935060688722e+00,4.980460236039335742e-01
1.304288547200067150e+00,5.084197466495374851e-01
1.308760771848653359e+00,5.165486607187839141e-01
1.313217766214920035e+00,5.267953081039535856e-01
1.317659684848529134e+00,5.350620633900216028e-01
1.322086679702865197e+00,5.451550548341532743e-01
1.326498900195687058e+00,5.525578504854123940e-01
1.330896493267973213e+00,5.629802085693796920e-01
1.335279603441020591e+00,5.709623114958062295e-01
1.339648372871863113e+00,5.811257376034103528e-01
1.344002941407068219e+00,5.908248394639047385e-01
1.348343446634970855e+00,6.008581975381839246e-01
1.352670023936397348e+00,6.094144607247828915e-01
1.356982806533934882e+00,6.160278166643957665e-01
1.361281925539796323e+00,6.246533560613715119e-01
1.365567510002327456e+00,6.308512390227249966e-01
1.369839686951205948e+00,6.390397433814226646e-01
1.374098581441374867e+00,6.436986255188457129e-01
1.378344316595755181e+00,6.508382968135941748e-01
1.382577013646777209e+00,6.554753809471223214e-01
1.386796791976770304e+00,6.636039367033274017e-01
1.391003769157252545e+00,6.701095074186058653e-01
1.395198060987150157e+00,6.699391314400350295e-01
1.399379781529990874e+00,6.791975120716799985e-01
1.403549043150094544e+00,6.816056039926252641e-01
1.407705956547803616e+00,6.880771155471501199e-01
1.420103690164218335e+00,-1.650583389483797125e+00
1.424212285577768577e+00,-1.612091771608011204e+00
1.428309062480271452e+00,-1.558357002252548140e+00
1.432394122277766524e+00,-1.496131949834860864e+00
1.436467564934382324e+00,-1.475226903335391082e+00
1.440529489000879515e+00,-1.432073594650701054e+00
1.444579991642469086e+00,-1.381987555917922439e+00
1.448619168665932433e+00,-1.338758509430033605e+00
1.452647114546061546e+00,-1.296758116799936023e+00
1.456663922451441495e+00,-1.274739166143115776e+00
1.460669684269595647e+00,-1.258220144344009972e+00
1.464664490631510274e+00,-1.217369962750008749e+00
1.468648430935560079e+00,-1.178318119532189012e+00
1.472621593370850634e+00,-1.153918117241347741e+00
1.476584064939996832e+00,-1.116158597555492182e+00
1.480535931481348877e+00,-1.099319529154406228e+00
1.484477277690691599e+00,-1.067510103052867976e+00
1.488408187142420847e+00,-1.056023799105304528e+00
1.492328742310221834e+00,-1.016087246063176242e+00
1.496239024587258104e+00,-9.834179924085210134e-01
1.500139114305886867e+00,-9.682422104444688982e-01
1.504029090756914933e+00,-9.327005559583473326e-01
1.507909032208406330e+00,-9.245352043721299928e-01
1.511779015924058278e+00,-9.042955172135704878e-01
1.515639118181150158e+00,-8.833677945782518748e-01
1.519489414288087703e+00,-8.697652022715811615e-01
1.523329978601542845e+00,-8.331860108218346328e-01
1.527160884543209418e+00,-8.189725336036914882e-01
1.530982204616180065e+00,-7.944133561861079773e-01
1.534794010420955424e+00,-7.726285392641042415e-01
1.538596372671098278e+00,-7.521662391741119613e-01
1.542389361208537979e+00,-7.425640464985555633e-01
1.546173045018539804e+00,-7.225202802836100391e-01
1.549947492244341696e+00,-7.261323216327826291e-01
1.553712770201476356e+00,-6.975282328837544288e-01
1.557468945391774495e+00,-6.758875306663248983e-01
1.561216083517072750e+00,-6.707286416059357048e-01
1.564954249492619631e+00,-6.565884498917423651e-01
1.568683507460198134e+00,-6.384038931556605956e-01
1.572403920800966137e+00,-6.192373085755481510e-01
1.576115552148024124e+00,-5.992884343366535749e-01
1.579818463398720008e+00,-6.008712873787098729e-01
1.583512715726688835e+00,-5.740770865853024318e-01
1.587198369593648017e+00,-5.669700302669763436e-01
1.590875484760939873e+00,-5.497190543650929406e-01
1.594544120300839030e+00,-5.283474687767978351e-01
1.598204334607623789e+00,-5.180820698019743542e-01
1.601856185408421229e+00,-5.097529966146838731e-01
1.605499729773829598e+00,-4.987924144510350044e-01
1.609135024128323543e+00,-4.800277564324324509e-01
1.612762124260450847e+00,-4.810674141123844616e-01
1.616381085332819323e+00,-4.515942472250836781e-01
1.619991961891886767e+00,-4.404228017166544884e-01
1.623594807877551949e+00,-4.366591005956741434e-01
1.627189676632557092e+00,-4.254948684750007315e-01
1.630776620911701391e+00,-4.133660019765899030e-01
1.634355692890873790e+00,-3.983729016255930233e-01
1.637926944175908339e+00,-3.861188910844817190e-01
1.641490425811265474e+00,-3.704881984698156216e-01
1.645046188288545208e+00,-3.638440291332345478e-01
1.648594281554831786e+00,-3.526446960631584027e-01
1.652134755020883139e+00,-3.396583902069542638e-01
1.655667657569155349e+00,-3.273654658460783962e-01
1.659193037561680351e+00,-3.177971264621425873e-01
1.662710942847786866e+00,-3.080809313085131063e-01
1.666221420771680339e+00,-2.924747146136796871e-01
1.669724518179875883e+00,-2.871935125513636056e-01
1.673220281428491107e+00,-2.622370749770706055e-01
1.676708756390405730e+00,-2.594394493261020229e-01
1.680189988462281292e+00,-2.436457503127446023e-01
1.683664022571457863e+00,-2.367024928192405508e-01
1.687130903182714858e+00,-2.321228896997869495e-01
1.690590674304914165e+00,-2.203550343060473593e-01
1.694043379497516266e+00,-2.114622503965433997e-01
1.697489061876979122e+00,-2.054799553579037819e-01
1.700927764123041142e+00,-1.872048066559648394e-01
1.704359528484887587e+00,-1.824684064662378258e-01
1.707784396787208614e+00,-1.700811777163993843e-01
1.711202410436144294e+00,-1.672593583825028318e-01
1.714613610425127943e+00,-1.524467245272781712e-01
1.718018037340619086e+00,-1.408272744182098302e-01
1.721415731367740731e+00,-1.370728878840434817e-01
1.724806732295811385e+00,-1.286383499213254178e-01
1.728191079523782259e+00,-1.255755960956634054e-01
1.738304587252601952e+00,-2.729865495373362982e+00
1.741662706047316211e+00,-2.676092856956773680e+00
1.745014362464871294e+00,-2.615491299239085965e+00
1.748359593670965051e+00,-2.627250259799389198e+00
1.751698436476416765e+00,-2.519412914838111028e+00
1.755030927341892921e+00,-2.571617574942680395e+00
1.758357102382552162e+00,-2.457287546761669716e+00
1.761676997372613185e+00,-2.478746278655859392e+00
1.764990647749842045e+00,-2.402576844993404404e+00
1.768298088619966846e+00,-2.361422052268222327e+00
1.771599354761016265e+00,-2.269343777316606747e+00
1.774894480627586590e+00,-2.230513207021375788e+00
1.778183500355037028e+00,-2.178269276100455620e+00
1.781466447763615069e+00,-2.182114583576239664e+00
1.784743356362514577e+00,-2.178989257238244992e+00
1.788014259353866153e+00,-2.115583360708447547e+00
1.791279189636661773e+00,-2.083758265944971821e+00
1.794538179810615475e+00,-2.082970274832087743e+00
1.797791262179961214e+00,-2.080317196741024333e+00
1.801038468757188538e+00,-2.005981722373575860e+00
1.804279831266718981e+00,-1.976289283451665657e+00
1.807515381148520284e+00,-1.926820642772055336e+00
1.810745149561666434e+00,-1.938055601818672313e+00
1.813969167387837089e+00,-1.899721390136619670e+00
1.817187465234763266e+00,-1.854189238390811401e+00
1.820400073439617517e+00,-1.854544238449846727e+00
1.823607022072350370e+00,-1.850427526865396022e+00
1.826808340938974151e+00,-1.837587363788030004e+00
1.830004059584794396e+00,-1.799492555398560345e+00
1.833194207297592637e+00,-1.755271752568289934e+00
1.836378813110756347e+00,-1.744739442074633828e+00
1.839557905806362914e+00,-1.740487154571416006e+00
1.842731513918213881e+00,-1.705380419245037027e+00
1.845899665734823669e+00,-1.686488119028472621e+00
1.849062389302360554e+00,-1.688070422420968386e+00
1.852219712427544351e+00,-1.637475013388582257e+00
1.855371662680498135e+00,-1.644424677003405666e+00
1.858518267397557100e+00,-1.605255653937777138e+00
1.861659553684034352e+00,-1.593060477007683051e+00
1.864795548416946280e+00,-1.638018406487529832e+00
1.867926278247693750e+00,-1.585983462054511239e+00
1.871051769604705983e+00,-1.526724124651501757e+00
1.874172048696042925e+00,-1.524918645746073942e+00
1.877287141511959412e+00,-1.501543773902990875e+00
1.880397073827430932e+00,-1.499800610395525258e+00
1.883501871204641409e+00,-1.472756361497673305e+00
1.886601558995435246e+00,-1.465821995157327251e+00
1.889696162343731833e+00,-1.446964661885310921e+00
1.892785706187905648e+00,-1.419311297155390506e+00
1.895870215263130820e+00,-1.405111560174076013e+00
1.898949714103691289e+00,-1.395775105830648455e+00
1.902024227045258309e+00,-1.375573884418618942e+00
1.905093778227133106e+00,-1.356585911047714088e+00
1.908158391594459324e+00,-1.361900059719285849e+00
1.911218090900401512e+00,-1.342328050821340879e+00
1.914272899708292952e+00,-1.308856210676581977e+00
1.917322841393753752e+00,-1.316645185059916345e+00
1.920367939146776726e+00,-1.308823411760763111e+00
1.923408215973785085e+00,-1.295846869194122286e+00
1.926443694699660814e+00,-1.257838770269889217e+00
1.929474397969742849e+00,-1.262601014737906757e+00
1.932500348251798394e+00,-1.236219616136231547e+00
1.935521567837967361e+00,-1.227865475679835283e+00
1.938538078846676838e+00,-1.224381046149691121e+00
1.941549903224530915e+00,-1.217590944311637724e+00
1.944557062748174081e+00,-1.178878275212729365e+00
1.947559579026127530e+00,-1.187411828020141336e+00
1.950557473500601047e+00,-1.182630725173435371e+00
1.953550767449279579e+00,-1.162938900282160182e+00
1.956539481987084939e+00,-1.138215147613942158e+00
1.959523638067913520e+00,-1.125893116138635630e+00
1.962503256486351155e+00,-1.118740411709079341e+00
1.965478357879361981e+00,-1.121878464640453377e+00
1.968448962727958218e+00,-1.081198668354211634e+00
1.971415091358843075e+00,-1.074857978395657998e+00
1.974376763946034785e+00,-1.060305212826850862e+00
1.977334000512467105e+00,-1.071343715748537928e+00
1.980286820931568714e+00,-1.056475609593255705e+00
1.983235244928820640e+00,-1.032564160800423014e+00
1.986179292083295467e+00,-1.041605394332677514e+00
1.989118981829172128e+00,-1.023974154203928677e+00
1.992054333457233595e+00,-1.022610854328558361e+00
1.994985366116344139e+00,-1.005301678475335692e+00
1.997912098814906612e+00,-1.160364047646589070e+00
2.009576405335579352e+00,-3.797326062077446718e+00
2.012481918540907078e+00,-3.699789489579179858e+00
2.015383242965642641e+00,-3.699164732773627229e+00
2.018280396674191568e+00,-3.552413732631021226e+00
2.021173397601490507e+00,-3.794830598939700650e+00
2.024062263554304408e+00,-3.442028670370569365e+00
2.026947012212503729e+00,-3.492563544199967396e+00
2.029827661130327421e+00,-3.792977643091706152e+00
2.032704227737630820e+00,-3.353030794425116312e+00
2.035576729341112223e+00,-3.314629810809823773e+00
2.038445183125531024e+00,-3.189080373843423466e+00
2.041309606154906753e+00,-3.278648016541339416e+00
2.044170015373702132e+00,-3.245856048645995973e+00
2.047026427607993249e+00,-3.277435141121114892e+00
2.049878859566624190e+00,-3.214683327683351077e+00
2.052727327842347460e+00,-3.111418753962744699e+00
2.055571848912950195e+00,-3.389571788693237497e+00
2.058412439142366601e+00,-3.087942883220079260e+00
2.061249114781774416e+00,-3.008164374664584528e+00
2.064081891970681593e+00,-3.007568750421190984e+00
2.066910786737997885e+00,-3.064966702457033509e+00
2.069735815003091339e+00,-2.955229858502193885e+00
2.072556992576834123e+00,-2.829700358959426509e+00
2.075374335162635919e+00,-2.772629842922512022e+00
2.078187858357461781e+00,-2.805042537116971157e+00
2.080997577652841546e+00,-2.879090175077501090e+00
2.083803508435864149e+00,-2.852176833056235594e+00
2.086605665990159508e+00,-2.935914884029308336e+00
2.089404065496872409e+00,-2.739038964332346726e+00
2.092198722035619074e+00,-2.837843873759076541e+00
2.094989650585438845e+00,-2.728121225204453992e+00
2.097776866025727216e+00,-2.640394405737482408e+00
2.100560383137162646e+00,-2.708084120796537153e+00
2.103340216602621826e+00,-2.655332511812107832e+00
2.106116381008082961e+00,-2.735583618782706505e+00
2.108888890843518382e+00,-2.787401105332094176e+00
2.111657760503776959e+00,-2.637533935308504773e+00
2.114423004289455843e+00,-2.696087787408285585e+00
2.117184636407762000e+00,-2.479135813255551657e+00
2.119942670973366194e+00,-2.501136993001229936e+00
2.122697122009240100e+00,-2.530537032674814668e+00
2.125448003447492518e+00,-2.440574894614055523e+00
2.128195329130188718e+00,-2.383286992688233408e+00
2.130939112810164904e+00,-2.410166405452900396e+00
2.133679368151830680e+00,-2.454318739331982524e+00
2.136416108731961305e+00,-2.399713004164489405e+00
2.139149348040485954e+00,-2.427803631527202466e+00
2.141879099481260873e+00,-2.318654718730559505e+00
2.144605376372837213e+00,-2.288396055878991753e+00
2.147328191949218645e+00,-2.353597749199079825e+00
2.150047559360611427e+00,-2.324759163264597195e+00
2.152763491674164698e+00,-2.391810974550594882e+00
2.155476001874705005e+00,-2.319770372228438848e+00
2.158185102865457061e+00,-2.264639859362044039e+00
2.160890807468763608e+00,-2.394772275638461068e+00
2.163593128426790191e+00,-2.270448021843520792e+00
2.166292078402228594e+00,-2.259607320753096005e+00
2.168987669978985178e+00,-2.245703957974218845e+00
2.171679915662869664e+00,-2.241888183564889392e+00
2.174368827882268818e+00,-2.174871391678888433e+00
2.177054418988816131e+00,-2.188576419517761273e+00
2.179736701258056186e+00,-2.108861079091244761e+00
2.182415686890097017e+00,-2.098782977240686520e+00
2.185091388010257596e+00,-2.153554305783228706e+00
2.187763816669709538e+00,-2.112119135744812581e+00
2.190432984846109488e+00,-2.111590244803475347e+00
2.193098904444224395e+00,-2.103804066357712887e+00
2.195761587296553241e+00,-2.082202713214799772e+00
2.198421045163937659e+00,-2.081677658797498331e+00
2.201077289736169451e+00,-2.041844136872536630e+00
2.203730332632588773e+00,-2.022925210479054492e+00
2.206380185402679661e+00,-2.018419556335284248e+00
2.209026859526652231e+00,-2.004235207223799886e+00
2.211670366416027544e+00,-2.017380749109812133e+00
2.214310717414208263e+00,-1.980730360933136591e+00
2.216947923797049302e+00,-1.957117281129171937e+00
2.219581996773416943e+00,-1.926523631971228223e+00
2.222212947485746604e+00,-1.937460748963482970e+00
2.224840787010591736e+00,-1.966083297419022768e+00
2.227465526359169168e+00,-1.909133727485951226e+00
2.230087176477895561e+00,-1.924475401534142316e+00
2.232705748248920763e+00,-1.892820785723431376e+00
2.240543101344322885e+00,-4.352198590551981994e+00
2.243149467279043741e+00,-inf
2.245752808331067829e+00,-inf
2.248353135007821635e+00,-inf
2.250950457756038858e+00,-4.350188284635798652e+00
2.253544786962252022e+00,-4.349688602728003950e+00
2.256136132953276086e+00,-inf
2.258724505996688059e+00,-inf
2.261309916301302625e+00,-inf
2.263892374017639764e+00,-4.347701294617927203e+00
2.266471889238392379e+00,-3.870086041742288874e+00
2.269048471998883265e+00,-4.045684423911483307e+00
2.271622132277524742e+00,-4.346222658879680623e+00
2.274192879996265848e+00,-inf
2.276760725021039988e+00,-4.345242465917762864e+00
2.279325677162206354e+00,-inf
2.281887746174989573e+00,-4.344266677631046569e+00
2.284446941759907368e+00,-4.343780422904755412e+00
2.287003273563204875e+00,-inf
2.289556751177274307e+00,-3.564659917519164889e+00
2.292107384141078175e+00,-4.041298162307709774e+00
2.294655181940563171e+00,-4.040816224372759002e+00
2.297200154009070960e+00,-3.864244094630705728e+00
2.299742309727748513e+00,-3.863764286476457865e+00
2.302281658425949562e+00,-4.039376795224796091e+00
2.304818209381634286e+00,-3.862807839054259063e+00
2.307351971821764103e+00,-4.339452445228182853e+00
2.309882954922695575e+00,-4.037946844994202422e+00
2.312411167810565882e+00,-4.037472279836794797e+00
2.314936619561677400e+00,-3.735968753894775229e+00
2.317459319202878287e+00,-3.735496253992275140e+00
2.319979275711937738e+00,-3.491986731305029679e+00
2.322496498017921684e+00,-3.491516278759863479e+00
2.325010995001556946e+00,-3.433054896276771739e+00
2.327522775495602048e+00,-3.858555205695342938e+00
2.330031848285205598e+00,-3.858087791133887112e+00
2.332538222108266446e+00,-3.857621380533224453e+00
2.335041905655788064e+00,-3.857155969589766364e+00
2.337542907572230266e+00,-3.731752817419150325e+00
2.340041236455856932e+00,-3.555198133933950011e+00
2.342536900859082838e+00,-3.633916942463254696e+00
2.345029909288812942e+00,-3.633455487661538807e+00
2.347520270206781223e+00,-3.377722506305404160e+00
2.350007992029886861e+00,-3.486407473885011488e+00
2.352493083130524631e+00,-3.251865736298479970e+00
2.354975551836914871e+00,-3.631619412660145318e+00
2.357455406433428990e+00,-3.427042826793966324e+00
2.359932655160910553e+00,-3.329677168677660504e+00
2.362407306216996350e+00,-3.215279125352286993e+00
2.364879367756433037e+00,-3.152677477687249041e+00
2.367348847891389330e+00,-3.152224682911020537e+00
2.369815754691766863e+00,-3.286471404234819094e+00
2.372280096185509279e+00,-3.482315135094576686e+00
2.374741880358905544e+00,-3.247781949177729111e+00
2.377201115156892364e+00,-3.180386110199650673e+00
2.379657808483352621e+00,-3.284673338067784165e+00
2.382111968201413799e+00,-3.325618823452688666e+00
2.384563602133739746e+00,-3.094723621385996548e+00
2.387012718062820671e+00,-3.283334492232998336e+00
2.389459323731265794e+00,-3.324282723586059696e+00
2.391903426842082681e+00,-3.022809181961203961e+00
2.394345035058965454e+00,-3.119276553151436371e+00
2.396784156006572797e+00,-3.067682289350668778e+00
2.399220797270805949e+00,-3.118393967252826915e+00
2.401654966399083602e+00,-3.043320397584957426e+00
2.404086670900615452e+00,-3.042881335776340901e+00
2.406515918246672214e+00,-2.998977466159014504e+00
2.408942715870853846e+00,-3.065486962357286238e+00
2.411367071169353782e+00,-3.089874131506963995e+00
2.413788991501222281e+00,-3.018857517977575178e+00
2.416208484188628436e+00,-3.040699245272131535e+00
2.418625556517115971e+00,-2.957291211134803532e+00
2.421040215735862144e+00,-2.996366818227232276e+00
2.423452469057928660e+00,-2.855756042310541254e+00
2.425862323660514797e+00,-2.902749477505230935e+00
2.428269786685205656e+00,-2.974869784537555795e+00
2.430674865238219073e+00,-2.936651714768404364e+00
2.433077566390651647e+00,-3.037680694523025693e+00
2.435477897178719431e+00,-3.014976483342452607e+00
2.437875864603999521e+00,-2.884215739591483807e+00
2.440271475633667642e+00,-2.883789602247512462e+00
2.442664737200735736e+00,-2.852330065793084568e+00
2.445055656204283778e+00,-2.795789652466258879e+00
2.447444239509693364e+00,-2.882516184960068006e+00
#2.494735692806274496e+00,-4.305576157729392506e+00
#2.497076755034619122e+00,-4.305169188037605288e+00
#2.511077295100640594e+00,-4.302743258278415084e+00
#2.527313234836215727e+00,-4.299946841364525874e+00
#2.531932952138255200e+00,-4.299154435262050100e+00
#2.536544255728407471e+00,-4.298364910271026851e+00
#2.543445535486585918e+00,-4.297185979265713662e+00
#2.545741804574702893e+00,-4.296794420348659216e+00
#2.554906242868757449e+00,-3.994205211626710383e+00
#2.561758056602459810e+00,-4.294073101083409227e+00
#2.568591592932881085e+00,-4.292917181026942863e+00
#2.570865401933383421e+00,-4.292533237688557435e+00
#2.573137201633585391e+00,-4.292149972011968018e+00
#2.575406997350775828e+00,-3.990737385945404281e+00
#2.577674794378833401e+00,-3.990355468441268538e+00
#2.579940597988368722e+00,-4.291004217136867638e+00
#2.582204413426869127e+00,-3.989593642689966746e+00
#2.584466245918840333e+00,-4.290243725418129372e+00
#2.588983982847144816e+00,-4.289485887797229502e+00
#2.591239897618837773e+00,-3.590137954160956824e+00
#2.593493850114996224e+00,-4.288730685813293420e+00
#2.597995888705282308e+00,-4.287978101196933345e+00
#2.600243984956444265e+00,-4.287602784744514395e+00
#2.602490139246408596e+00,-4.287228115868651379e+00
#2.604734356599039735e+00,-3.809732837618843071e+00
#2.609217000479771453e+00,-3.808986717730302285e+00
#2.611455436948001196e+00,-4.285735871687069043e+00
#2.613691956359413204e+00,-3.808243152741283666e+00
#2.615926563631043145e+00,-3.983963581933515297e+00
#2.618159263658943026e+00,-3.682563388605881727e+00
#2.620390061318306874e+00,-3.682193820990048660e+00
#2.622618961463594189e+00,-3.806763617889367346e+00
#2.627071088526844900e+00,-3.982118872738604765e+00
#2.629294325051161785e+00,-4.282781799677132462e+00
#2.631515683274348927e+00,-3.680355359075319743e+00
#2.633735167949026401e+00,-3.679989527165387742e+00
#2.635952783807803179e+00,-4.281684301870954279e+00
#2.638168535563398809e+00,-3.436221658455471673e+00
#2.640382427908757990e+00,-4.280955706234122360e+00
#2.642594465517168700e+00,-3.377502336126251059e+00
#2.692969886826114045e+00,-4.272398072794817203e+00
#2.703796872772686211e+00,-3.969626909525606706e+00
#2.757294166122084889e+00,-4.262154526300998114e+00
#2.784706624579142087e+00,-4.257861446075676071e+00
#2.799355995578859169e+00,-4.255584468698221379e+00
#2.822222806456311073e+00,-4.252053913281875985e+00



==> figure_files/hitting_times/15gsurvival_times.txt <==
time, tau
21.408163244897956,3.424464098688914e-15
306718.9202529089,5.874374156487071e-9
613416.4323425728,1.6616485669557185e-8
920113.9444322368,3.052888390014503e-8
1.2268114565219008e6,4.7005753517088066e-8
1.533508968611565e6,6.569696119873121e-8
1.8402064807012288e6,8.636626274801333e-8
2.453601504880557e6,1.3298446835858467e-7
2.760299016970221e6,1.58690882367202e-7
3.066996529059885e6,1.8587002835061855e-7
3.680391553239213e6,2.443547350099671e-7
4.907181601597869e6,3.7626985969716644e-7
5.213879113687532e6,4.1210615323875844e-7
5.520576625777196e6,4.4901440691618484e-7
6.133971649956524e6,5.25928710301192e-7
7.360761698315181e6,6.914412991656898e-7
9.814341795032492e6,1.064790188237634e-6
1.0121039307122156e7,1.1151200843888567e-6
1.0427736819211818e7,1.1662202684712879e-6
1.1041131843391147e7,1.2706865461772402e-6
1.2267921891749803e7,1.4883936999924168e-6
1.4721501988467116e7,1.9569061274866464e-6
1.9628662181901738e7,3.0138438052073946e-6
1.996115742975562e7,3.090809674187712e-6
2.0293652677609503e7,3.168421389259741e-6
2.0958643173317272e7,3.3255613731448883e-6
2.2288624164732806e7,3.64736756476267e-6
2.4948586147563875e7,4.320056486573656e-6
3.0268510113226015e7,5.774694525976248e-6
3.06010053610799e7,5.8702046231929826e-6
3.0933500608933784e7,5.966237151994441e-6
3.159849110464155e7,6.159858378846918e-6
3.2928472096057087e7,6.55325006848938e-6
3.5588434078888156e7,7.364060531880857e-6
4.090835804455029e7,9.077695068181537e-6
4.121881939556317e7,9.18135256225696e-6
4.152928074657604e7,9.285403025786626e-6
4.215020344860178e7,9.494677045986724e-6
4.339204885265328e7,9.917877650177251e-6
4.5875739660756275e7,0.000010782583285198505
5.084312127696225e7,0.000012582947552404662
6.077788450937421e7,0.000016451761093664914
8.025764973861839e7,0.000024980604624952716
1.0138847005677263e8,0.000035491367548240415
1.2110912097710225e8,0.00004635853272764969
1.4248082698634192e8,0.000059186472334072786
1.6346277176000187e8,0.00007276450056212813
1.830345471358372e8,0.00008625198280432188
2.0425737760058257e8,0.00010172292287982445
2.2407003866750333e8,0.00011692032424622004
2.4349293849884436e8,0.00013249391893111205
2.6456689341909543e8,0.00015011630319665035
2.842306789415218e8,0.0001672141561720345
3.0554551955285835e8,0.00018643563457000178
3.2647059892861515e8,0.00020597849374869522
3.459855089065473e8,0.00022478628812409195
3.671514739733895e8,0.0002458016454173631
3.8690726964240706e8,0.0002659798453008886
4.083141204003347e8,0.00028844179213218326
4.2933120992268264e8,0.0003110841420940355
4.489381300472059e8,0.00033272128645690075
4.7019610526063925e8,0.00035672841554976404
4.9004391107624793e8,0.00037964677104685183
5.095019556562769e8,0.00040257777839578705
5.3061105532521594e8,0.0004279626067631933
5.503099855963303e8,0.000452119751470498
5.716599709563547e8,0.00047880259265239706
5.926201950807995e8,0.0005054963216267224
6.121702498074195e8,0.0005308313300701222
6.333713596229497e8,0.0005587750847361046
6.531623000406553e8,0.0005852938801266762
6.725634792227811e8,0.0006116908067669674
6.93615713493817e8,0.0006407760841891447
7.132577783670282e8,0.0006683220932211674
7.345508983291495e8,0.0006986232728463336
7.544338488934461e8,0.000727325212830912
7.73927038222163e8,0.0007558416056909471
7.950712826397899e8,0.0007871901256807024
8.148053576595923e8,0.0008168344569853072
8.361904877683047e8,0.0008493751462330935
8.571858566414374e8,0.0008817388289716828
8.767710561167455e8,0.0009122961012662141
8.980073106809636e8,0.0009458255006858153
9.178333958473572e8,0.0009774963746038811
9.37269719778171e8,0.0010088858913492676
9.583570987978947e8,0.0010433200505776605
9.780343084197938e8,0.0010758029370730835
9.78377522031857e8,0.0010763724997529627
9.787207356439202e8,0.0010769421646082923
9.794071628680465e8,0.00107808180077916
9.807800173162992e8,0.0010803622984774477
9.835257262128046e8,0.0010849281914813663
9.890171440058153e8,0.0010940795374533643
9.893603576178784e8,0.0010946523613126137
9.897035712299416e8,0.0010952252868050244
9.90389998454068e8,0.0010963714426184695
9.917628529023206e8,0.001098664973094047
9.94508561798826e8,0.0011032569056805463
9.948517754108891e8,0.001103831353642676
9.951949890229523e8,0.0011044059029692264
9.958814162470787e8,0.0011055553056476325
9.972542706953313e8,0.0011078553266382805
9.975974843073945e8,0.0011084305850463717
9.979406979194577e8,0.0011090059446847577
9.98627125143584e8,0.0011101569675870829
9.989703387556472e8,0.001110732630817791
9.993135523677104e8,0.0011113083952131134
9.996567659797735e8,0.00111188426075567
9.999999795918368e8,0.0011124602274292673
2.0408163275306122e9,0.003267359079864313
3.067179205596367e13,25362.39304703267
6.134154329559981e13,101442.82307878313
9.201129453523595e13,228241.293065435
1.226810457748721e14,405757.80777006893
1.5335079701450825e14,633992.3738609474
1.8402054825414438e14,912944.9999115145
2.146902994937805e14,1.242615696400398e6
2.4536005073341666e14,1.6230044757114078e6
2.760298019730528e14,2.0541113521335355e6
3.0669955321268894e14,2.53593634186096e6
3.373693044523251e14,3.068479462993039e6
3.6803905569196125e14,3.651740735534323e6
3.987088069315974e14,4.285720181394541e6
4.293785581712335e14,4.970417824388612e6
4.907180606505058e14,6.49196780656393e6
5.21387811890142e14,7.328820202900956e6
5.520575631297781e14,8.216390910683394e6
6.133970656090504e14,1.0143687395853177e7
6.440668168486865e14,1.1183413245637825e7
6.747365680883228e14,1.2273857551662533e7
7.36076070567595e14,1.4606901698183853e7
7.667458218072311e14,1.5849501626319366e7
7.974155730468672e14,1.7142820185972713e7
8.587550755261395e14,1.988161339606793e7
9.814340804846841e14,2.5967825659749176e7
1.0121038317243202e15,2.7616176107027665e7
1.0427735829639565e15,2.93152456278295e7
1.1041130854432288e15,3.2865542147204988e7
1.2267920904017732e15,4.057476700414874e7
1.2574618416414095e15,4.262887193338286e7
1.2881315928810455e15,4.47336965000799e7
1.349471095360318e15,4.909550486403215e7
1.4721501003188625e15,5.842776084804803e7
1.5028198515584985e15,6.088762519752797e7
1.5334896027981348e15,6.339820987034595e7
1.594829105277407e15,6.857154056513357e7
1.7175081102359515e15,7.952685011197348e7
1.9628661201530408e15,1.0387208552041574e8
1.9961156449716785e15,1.074209727273151e8
2.0293651697903165e15,1.1102947381019796e8
2.0958642194275925e15,1.1842531824379796e8
2.228862318702144e15,1.339323808089093e8
2.494858517251247e15,1.6780803995421505e8
2.528108042069885e15,1.7231076976829585e8
2.561357566888523e15,1.768731163232025e8
2.6278566165257985e15,1.861766604638234e8
2.76085471580035e15,2.0549915867400602e8
3.026850914349453e15,2.4700584346676207e8
3.060100439168091e15,2.5246246677897522e8
3.093349963986729e15,2.579787103706592e8
3.1598490136240045e15,2.691900593692268e8
3.292847112898556e15,2.9232821161206955e8
3.558843311447659e15,3.414663911709531e8
4.0908357085458655e15,4.511907506829432e8
4.121881843678199e15,4.580654719837017e8
4.152927978810533e15,4.6499218142985415e8
4.2150202490752e15,4.7900156582682997e8
4.339204789604534e15,5.076442042309413e8
4.587573870663202e15,5.674250218926216e8
5.084312032780538e15,6.969693468290305e8
5.115358167912872e15,7.05507830952746e8
5.146404303045205e15,7.140983127463636e8
5.208496573309872e15,7.314352706679592e8
5.332681113839206e15,7.667331732332649e8
5.581050194897874e15,8.398250020109781e8
6.077788357015211e15,9.959933951259931e8
6.108225490216342e15,1.0059953443353496e9
6.138662623417474e15,1.0160472823639588e9
6.199536889819736e15,1.0363011263683335e9
6.32128542262426e15,1.0774086966950474e9
6.56478248823331e15,1.1620234524086585e9
7.051776619451408e15,1.3408521352414205e9
7.082213752652539e15,1.35245392029637e9
7.11265088585367e15,1.364105706988335e9
7.173525152255933e15,1.3875592870094638e9
7.295273685060458e15,1.4350664857871795e9
7.538770750669507e15,1.5324811373317108e9
8.025764881887606e15,1.7369122736202817e9
8.058781788667739e15,1.7512356062085543e9
8.091798695447872e15,1.7656177930190952e9
8.157832509008138e15,1.7945587318139846e9
8.28990013612867e15,1.8531468877915163e9
8.554035390369733e15,1.9731484569900472e9
9.08230589885186e15,2.224453808340202e9
1.0138846915816112e16,2.7722833857973356e9
1.016966043290994e16,2.789165592238615e9
1.0200473950003768e16,2.806099099073952e9
1.0262100984191426e16,2.840120016497027e9
1.038535505256674e16,2.908777484453317e9
1.0631863189317368e16,3.0485550992447324e9
1.1124879462818624e16,3.3379622419959283e9
1.2110912009821138e16,3.956194179814117e9
1.4248082612882276e16,5.476690018355541e9
1.6346277092346464e16,7.210008680642268e9
1.8303454631887172e16,9.041952114916725e9
2.042573768048399e16,1.126342143501034e10
2.2407003789157332e16,1.355829327183862e10
2.4349293774233724e16,1.6015532866995993e10
2.6456689268366228e16,1.891447651233474e10
2.8423067822575252e16,2.1838415539780872e10
3.0554551885840388e16,2.524716642059483e10
3.2647059825508572e16,2.883632877719104e10
3.4598550825253276e16,3.240090626141687e10
3.67151473340541e16,3.650479070725228e10
3.869072690293144e16,4.0559089108142006e10
4.08314119808649e16,4.51969353751338e10
4.29331209352014e16,4.99987625952622e10
4.4893812949614424e16,5.470107801384123e10
4.701961047308356e16,6.004307869178702e10
4.900439105662922e16,6.526042898569735e10
5.095019551657792e16,7.059147757325287e10
5.306110548558274e16,7.66178405116344e10
5.503099851466407e16,8.247061912118915e10
5.716599705280152e16,8.906468113457198e10
5.926201946734202e16,9.579321654178937e10
6.121702494195903e16,1.0229770793847469e11
6.333713592563216e16,1.0960212657366159e11
6.531622996938181e16,1.1665714535478456e11
6.725634788953451e16,1.2379592349757498e11
6.936157131874333e16,1.3179290350398067e11
7.132577780802866e16,1.3949071305409384e11
7.34550898063701e16,1.480948867003702e11
7.544338486478805e16,1.5637413537161075e11
7.739270379960906e16,1.6472198090278165e11
7.950712824348618e16,1.740368361557167e11
8.14805357474398e16,1.8297594149680893e11
8.361904876044955e16,1.9293217980538885e11
8.571858564986235e16,2.0298111313801633e11
8.767710559935166e16,2.1260155058740463e11
8.980073105789709e16,2.2330356450983572e11
9.178333957651904e16,2.335506661487841e11
9.372697197154405e16,2.438376325303327e11
9.583570987562517e16,2.552704840310896e11
9.78034308397828e16,2.6619588924467087e11
9.783775220102342e16,2.6638866498173505e11
9.787207356226406e16,2.6658151676437277e11
9.794071628474534e16,2.669674485026602e11
9.80780017297079e16,2.6774022492552524e11
9.835257261963302e16,2.6928943159337045e11
9.890171439948323e16,2.72402476561284e11
9.893603576072387e16,2.7259769027419977e11
9.897035712196451e16,2.7279298032477173e11
9.90389998444458e16,2.7318378947563403e11
9.917628528940835e16,2.7396632423368976e11
9.945085617933346e16,2.755350616377887e11
9.948517754057408e16,2.7573149785762494e11
9.951949890181472e16,2.7592801056253674e11
9.9588141624296e16,2.7632126546456757e11
9.972542706925856e16,2.771086934965245e11
9.97597484304992e16,2.773057418560061e11
9.979406979173984e16,2.775028667746182e11
9.986271251422112e16,2.7789734632633e11
9.989703387546176e16,2.7809470097798645e11
9.99313552367024e16,2.782921322258875e11
9.996567659794304e16,2.7848964007932043e11
9.999999795918368e16,2.7868722454757635e11


==> figure_files/hitting_times/Hubble_time.txt <==
x,y
21.408163244897956,3.498247603471669
306718.9202529089,418.7680512466486
613416.4323425728,592.2422666975012
920113.9444322368,725.3650871560055
1.2268114565219008e6,837.6000201024672
1.533508968611565e6,936.4863107425062
1.8402064807012288e6,1025.8905952804214
2.453601504880557e6,1184.640692423323
2.760299016970221e6,1256.5226775679876
3.066996529059885e6,1324.5127029904247
3.680391553239213e6,1450.9749869355214
4.907181601597869e6,1675.532347280894
5.213879113687532e6,1727.120765508224
5.520576625777196e6,1777.2141595475061
6.133971649956524e6,1873.391876127599
7.360761698315181e6,2052.287081673524
9.814341795032492e6,2369.960019379037
1.0121039307122156e7,2406.727306314456
1.0427736819211818e7,2442.9422530365205
1.1041131843391147e7,2513.810195700919
1.2267921891749803e7,2649.8763785979463
1.4721501988467116e7,2902.973048485976
1.9628662181901738e7,3352.4315543605603
1.996115742975562e7,3380.7295298269023
2.0293652677609503e7,3408.793174466868
2.0958643173317272e7,3464.2401847835536
2.2288624164732806e7,3572.559879203267
2.4948586147563875e7,3779.9217952570575
3.0268510113226015e7,4163.858967771733
3.06010053610799e7,4186.689495915334
3.0933500608933784e7,4209.396576284889
3.159849110464155e7,4254.448281395031
3.2928472096057087e7,4343.154241225159
3.5588434078888156e7,4515.357310066886
4.090835804455029e7,4841.480676471863
4.121881939556317e7,4859.839138619755
4.152928074657604e7,4878.128754602315
4.215020344860178e7,4914.504516068946
4.339204885265328e7,4986.462854873279
4.5875739660756275e7,5127.361600311002
5.084312127696225e7,5398.177179504602
6.077788450937421e7,5902.7873449124145
8.025764973861839e7,6784.54386461266
1.0138847005677263e8,7627.120082822211
1.2110912097710225e8,8337.37943490301
1.4248082698634192e8,9044.692881020266
1.6346277176000187e8,9689.310135813388
1.830345471358372e8,10254.379089963903
2.0425737760058257e8,10834.09442315455
2.2407003866750333e8,11348.793048118465
2.4349293849884436e8,11831.822744234269
2.6456689341909543e8,12334.710466386803
2.842306789415218e8,12786.27438779155
3.0554551955285835e8,13258.548487462154
3.2647059892861515e8,13706.512466870874
3.459855089065473e8,14111.600662893481
3.671514739733895e8,14538.332639462289
3.8690726964240706e8,14925.741501171693
4.083141204003347e8,15334.598206535458
4.2933120992268264e8,15725.7836718283
4.489381300472059e8,16082.2398528331
4.7019610526063925e8,16460.09134774293
4.9004391107624793e8,16805.298964970207
5.095019556562769e8,17137.0582295377
5.3061105532521594e8,17489.938438384415
5.503099855963303e8,17813.0177027052
5.716599709563547e8,18156.766308384358
5.926201950807995e8,18488.102461056125
6.121702498074195e8,18791.95030225917
6.333713596229497e8,19116.07315314964
6.531623000406553e8,19413.820082509876
6.725634792227811e8,19701.395552406117
6.93615713493817e8,20008.833522359208
7.132577783670282e8,20291.537056319525
7.345508983291495e8,20593.68295708579
7.544338488934461e8,20871.92731428195
7.73927038222163e8,21141.21473823975
7.950712826397899e8,21429.54180889737
8.148053576595923e8,21695.234862511927
8.361904877683047e8,21979.58673134108
8.571858566414374e8,22255.276525332283
8.767710561167455e8,22509.453225944366
8.980073106809636e8,22781.903736158638
9.178333958473572e8,23033.40043660075
9.37269719778171e8,23277.358162968765
9.583570987978947e8,23539.226656557556
9.780343084197938e8,23781.02564881436
9.78377522031857e8,23785.221706969343
9.787207356439202e8,23789.41703749988
9.794071628680465e8,23797.805517235192
9.807800173162992e8,23814.573762056694
9.835257262128046e8,23848.07547840675
9.890171440058153e8,23914.940495661252
9.893603576178784e8,23919.113458090756
9.897035712299416e8,23923.285704985927
9.90389998454068e8,23931.628053635945
9.917628529023206e8,23948.304180811672
9.94508561798826e8,23981.622237599197
9.948517754108891e8,23985.78379586965
9.951949890229523e8,23989.944644518884
9.958814162470787e8,23998.26421441302
9.972542706953313e8,24014.8948548384
9.975974843073945e8,24019.050746381512
9.979406979194577e8,24023.205931225224
9.98627125143584e8,24031.514182280695
9.989703387556472e8,24035.667249220565
9.993135523677104e8,24039.819610922896
9.996567659797735e8,24043.971267745303
9.999999795918368e8,24048.12222005356
2.040816336530612e9,34439.11338774993
3.0671792055972668e13,6.818932880425371e6
6.1341543295608805e13,1.0824141185430437e7
9.201129453524494e13,1.418353264102089e7
1.2268104577488108e14,1.7182062769406945e7
1.5335079701451722e14,1.993797363655033e7
1.8402054825415334e14,2.2514788807956114e7
2.4536005073342562e14,2.7274674640841242e7
2.7602980197306175e14,2.9502648181884807e7
3.066995532126979e14,3.1649422402387403e7
3.680390556919702e14,3.573987134540875e7
4.9071806065051475e14,4.3295735851149134e7
5.213878118901509e14,4.508143120839583e7
5.52057563129787e14,4.683243121628787e7
6.133970656090592e14,5.024023070758922e7
7.360760705676039e14,5.6733430080202356e7
9.81434080484693e14,6.872765643639524e7
1.0121038317243291e15,7.015212872094978e7
1.0427735829639652e15,7.156228269507873e7
1.1041130854432375e15,7.434183437134308e7
1.226792090401782e15,7.975140649008255e7
1.4721501003188712e15,9.005878574321526e7
1.9628661201530495e15,1.090986282183798e8
1.9961156449716875e15,1.1032722625395992e8
2.0293651697903252e15,1.1154902191393869e8
2.095864219427601e15,1.1397279346620126e8
2.2288623187021528e15,1.1874487348417653e8
2.494858517251256e15,1.2801393898820592e8
3.026850914349462e15,1.456203538289052e8
4.090835708545874e15,1.7800808802531585e8
4.1218818436782075e15,1.7890762824961168e8
4.152927978810541e15,1.7980491384628144e8
4.215020249075208e15,1.8159281060228035e8
4.339204789604542e15,1.8514251126319206e8
4.58757387066321e15,1.9214208561935964e8
5.084312032780546e15,2.0577418902207422e8
6.077788357015219e15,2.317777942881966e8
8.025764881887614e15,2.789837884484902e8
1.013884691581612e16,3.260359929002473e8
1.2110912009821146e16,3.6706716646941096e8
1.4248082612882284e16,4.0909646451998997e8
1.6346277092346472e16,4.4836489507236546e8
1.830345463188718e16,4.8351179585512155e8
2.0425737680484e16,5.2024723910821617e8
2.240700378915734e16,5.534197841855177e8
2.4349293774233732e16,5.850147334105186e8
2.6456689268366236e16,6.18373848681093e8
2.842306782257526e16,6.487241234904866e8
3.0554551885840396e16,6.80859059209788e8
3.264705982550858e16,7.117044188115596e8
3.4598550825253284e16,7.398983497382716e8
3.6715147334054104e16,7.699034996066773e8
3.869072690293145e16,7.974113331272498e8
4.08314119808649e16,8.267153512788651e8
4.293312093520139e16,8.550130791521649e8
4.489381294961441e16,8.81018377959686e8
4.7019610473083544e16,9.088118690324521e8
4.90043910566292e16,9.344074969087158e8
5.0950195516577896e16,9.591880589957525e8
5.306110548558271e16,9.857413508706039e8
5.503099851466405e16,1.0102280533534184e9
5.716599705280149e16,1.03646548708074e9
5.9262019467341976e16,1.0619349756307052e9
6.121702494195899e16,1.0854462114253397e9
6.333713592563211e16,1.1106895002489257e9
6.531622996938175e16,1.1340271556830842e9
6.7256347889534456e16,1.1567028014802628e9
6.936157131874327e16,1.1810918736843162e9
7.13257778080286e16,1.2036533739760003e9
7.345508980637005e16,1.2279095037285914e9
7.5443384864788e16,1.2503779695822687e9
7.739270379960901e16,1.2722433560366971e9
7.950712824348613e16,1.2957863457952752e9
8.148053574743976e16,1.317602275748435e9
8.36190487604495e16,1.3410796213449671e9
8.57185856498623e16,1.3639702023670747e9
8.767710559935162e16,1.3851872391070561e9
8.980073105789704e16,1.4080504789406857e9
9.178333957651899e16,1.4292670319881356e9
9.3726971971544e16,1.4499507483434176e9
9.583570987562512e16,1.4722668722786102e9
9.780343083978275e16,1.4929781585958035e9
9.78377522010234e16,1.4933384703416288e9
9.787207356226403e16,1.493698750331573e9
9.794071628474531e16,1.494419215127661e9
9.807800172970787e16,1.4958597645706785e9
9.8352572619633e16,1.498739347535329e9
9.890171439948322e16,1.50449248697329e9
9.893603576072384e16,1.5048517928526807e9
9.897035712196448e16,1.5052110676394045e9
9.903899984444576e16,1.5059295240167289e9
9.917628528940832e16,1.5073660645591915e9
9.945085617933344e16,1.5102376613612034e9
9.948517754057408e16,1.5105964722063105e9
9.951949890181472e16,1.5109552522845247e9
9.9588141624296e16,1.5116727202211945e9
9.972542706925856e16,1.5131072877811267e9
9.97597484304992e16,1.5134658530568156e9
9.979406979173984e16,1.5138243877270713e9
9.986271251422112e16,1.5145413653317316e9
9.989703387546176e16,1.5148998083063247e9
9.99313552367024e16,1.5152582207558606e9
9.996567659794304e16,1.515616602700397e9
9.999999795918368e16,1.5159749541599774e9

==> figure_files/hitting_times/sol_survival_times.txt <==
time, tau
21.408163244897956,3.424464098688914e-53
306718.9202529089,5.874374156487071e-47
613416.4323425728,1.6616485669557184e-46
1.2268114565219008e6,4.700575351708807e-46
2.453601504880557e6,1.3298446835858467e-45
4.907181601597869e6,3.762698596971665e-45
9.814341795032492e6,1.0647901882376341e-44
1.9628662181901738e7,3.013843805207394e-44
4.090835804455029e7,9.077695068181539e-44
6.077788450937421e7,1.6451761093664915e-43
8.025764973861839e7,2.4980604624952714e-43
1.0138847005677263e8,3.5491367548240418e-43
1.2110912097710225e8,4.63585327276497e-43
1.4248082698634192e8,5.9186472334072785e-43
1.6346277176000187e8,7.276450056212813e-43
1.830345471358372e8,8.625198280432188e-43
2.0425737760058257e8,1.0172292287982444e-42
2.2407003866750333e8,1.1692032424622004e-42
2.4349293849884436e8,1.3249391893111206e-42
2.6456689341909543e8,1.5011630319665034e-42
2.842306789415218e8,1.672141561720345e-42
3.0554551955285835e8,1.8643563457000174e-42
3.2647059892861515e8,2.0597849374869526e-42
3.459855089065473e8,2.2478628812409198e-42
3.671514739733895e8,2.4580164541736306e-42
3.8690726964240706e8,2.6597984530088858e-42
4.083141204003347e8,2.884417921321833e-42
4.2933120992268264e8,3.1108414209403546e-42
4.489381300472059e8,3.327212864569008e-42
4.7019610526063925e8,3.5672841554976403e-42
4.9004391107624793e8,3.7964677104685185e-42
5.095019556562769e8,4.025777783957871e-42
5.3061105532521594e8,4.2796260676319325e-42
5.503099855963303e8,4.5211975147049797e-42
5.716599709563547e8,4.788025926523971e-42
5.926201950807995e8,5.054963216267223e-42
6.121702498074195e8,5.3083133007012226e-42
6.333713596229497e8,5.5877508473610464e-42
6.531623000406553e8,5.852938801266762e-42
6.725634792227811e8,6.116908067669674e-42
6.93615713493817e8,6.407760841891449e-42
7.132577783670282e8,6.683220932211674e-42
7.345508983291495e8,6.986232728463336e-42
7.544338488934461e8,7.27325212830912e-42
7.73927038222163e8,7.558416056909471e-42
7.950712826397899e8,7.871901256807023e-42
8.148053576595923e8,8.168344569853072e-42
8.361904877683047e8,8.493751462330937e-42
8.571858566414374e8,8.817388289716828e-42
8.767710561167455e8,9.122961012662142e-42
8.980073106809636e8,9.458255006858154e-42
9.178333958473572e8,9.774963746038811e-42
9.37269719778171e8,1.0088858913492676e-41
9.583570987978947e8,1.0433200505776606e-41
9.780343084197938e8,1.0758029370730837e-41
9.78377522031857e8,1.0763724997529627e-41
9.787207356439202e8,1.0769421646082923e-41
9.794071628680465e8,1.0780818007791599e-41
9.807800173162992e8,1.0803622984774477e-41
9.835257262128046e8,1.0849281914813664e-41
9.890171440058153e8,1.0940795374533645e-41
9.893603576178784e8,1.0946523613126138e-41
9.897035712299416e8,1.0952252868050244e-41
9.90389998454068e8,1.0963714426184696e-41
9.917628529023206e8,1.098664973094047e-41
9.94508561798826e8,1.1032569056805464e-41
9.948517754108891e8,1.1038313536426757e-41
9.951949890229523e8,1.1044059029692265e-41
9.958814162470787e8,1.1055553056476325e-41
9.972542706953313e8,1.1078553266382805e-41
9.975974843073945e8,1.1084305850463716e-41
9.979406979194577e8,1.1090059446847577e-41
9.98627125143584e8,1.110156967587083e-41
9.989703387556472e8,1.1107326308177909e-41
9.993135523677104e8,1.1113083952131134e-41
9.996567659797735e8,1.11188426075567e-41
9.999999795918368e8,1.1124602274292673e-41
2.0408163275306122e9,3.267359079864313e-41
3.067179205596367e13,2.5362393047032667e-34
6.134154329559981e13,1.0144282307878313e-33
1.226810457748721e14,4.057578077700689e-33
2.4536005073341666e14,1.6230044757114077e-32
4.907180606505058e14,6.491967806563929e-32
9.814340804846841e14,2.596782565974917e-31
1.9628661201530408e15,1.0387208552041573e-30
4.0908357085458655e15,4.511907506829432e-30
6.077788357015211e15,9.959933951259932e-30
8.025764881887606e15,1.7369122736202815e-29
1.0138846915816112e16,2.7722833857973356e-29
1.2110912009821138e16,3.956194179814117e-29
1.4248082612882276e16,5.476690018355541e-29
1.6346277092346464e16,7.210008680642268e-29
1.8303454631887172e16,9.041952114916724e-29
2.042573768048399e16,1.1263421435010338e-28
2.2407003789157332e16,1.355829327183862e-28
2.4349293774233724e16,1.6015532866995992e-28
2.6456689268366228e16,1.8914476512334738e-28
2.8423067822575252e16,2.183841553978087e-28
3.0554551885840388e16,2.524716642059483e-28
3.2647059825508572e16,2.883632877719104e-28
3.4598550825253276e16,3.2400906261416867e-28
3.67151473340541e16,3.6504790707252276e-28
3.869072690293144e16,4.0559089108142e-28
4.08314119808649e16,4.519693537513379e-28
4.29331209352014e16,4.99987625952622e-28
4.4893812949614424e16,5.470107801384123e-28
4.701961047308356e16,6.004307869178701e-28
4.900439105662922e16,6.526042898569735e-28
5.095019551657792e16,7.0591477573252865e-28
5.306110548558274e16,7.661784051163439e-28
5.503099851466407e16,8.247061912118915e-28
5.716599705280152e16,8.906468113457197e-28
5.926201946734202e16,9.579321654178937e-28
6.121702494195903e16,1.0229770793847468e-27
6.333713592563216e16,1.0960212657366158e-27
6.531622996938181e16,1.1665714535478454e-27
6.725634788953451e16,1.2379592349757498e-27
6.936157131874333e16,1.3179290350398066e-27
7.132577780802866e16,1.3949071305409383e-27
7.34550898063701e16,1.480948867003702e-27
7.544338486478805e16,1.5637413537161073e-27
7.739270379960906e16,1.6472198090278165e-27
7.950712824348618e16,1.740368361557167e-27
8.14805357474398e16,1.829759414968089e-27
8.361904876044955e16,1.9293217980538884e-27
8.571858564986235e16,2.029811131380163e-27
8.767710559935166e16,2.126015505874046e-27
8.980073105789709e16,2.233035645098357e-27
9.178333957651904e16,2.335506661487841e-27
9.372697197154405e16,2.438376325303327e-27
9.583570987562517e16,2.5527048403108957e-27
9.78034308397828e16,2.6619588924467086e-27
9.783775220102342e16,2.6638866498173504e-27
9.787207356226406e16,2.6658151676437277e-27
9.794071628474534e16,2.6696744850266018e-27
9.80780017297079e16,2.6774022492552524e-27
9.835257261963302e16,2.692894315933704e-27
9.890171439948323e16,2.7240247656128397e-27
9.893603576072387e16,2.7259769027419973e-27
9.897035712196451e16,2.7279298032477173e-27
9.90389998444458e16,2.73183789475634e-27
9.917628528940835e16,2.7396632423368972e-27
9.945085617933346e16,2.7553506163778868e-27
9.948517754057408e16,2.757314978576249e-27
9.951949890181472e16,2.7592801056253675e-27
9.9588141624296e16,2.7632126546456753e-27
9.972542706925856e16,2.7710869349652446e-27
9.97597484304992e16,2.7730574185600608e-27
9.979406979173984e16,2.775028667746182e-27
9.986271251422112e16,2.7789734632632997e-27
9.989703387546176e16,2.7809470097798645e-27
9.99313552367024e16,2.782921322258875e-27
9.996567659794304e16,2.784896400793204e-27
9.999999795918368e16,2.786872245475763e-27


==> figure_files/hitting_times/survival_times1mp.txt <==
time, tau
21.408163244897956,3.424464098688914e23
306718.9202529089,5.874374156487071e29
613416.4323425728,1.6616485669557185e30
920113.9444322368,3.052888390014504e30
1.2268114565219008e6,4.7005753517088075e30
1.533508968611565e6,6.569696119873122e30
1.8402064807012288e6,8.636626274801332e30
2.453601504880557e6,1.329844683585847e31
2.760299016970221e6,1.5869088236720202e31
3.066996529059885e6,1.8587002835061855e31
3.680391553239213e6,2.4435473500996714e31
4.907181601597869e6,3.762698596971665e31
5.213879113687532e6,4.121061532387584e31
5.520576625777196e6,4.490144069161849e31
6.133971649956524e6,5.25928710301192e31
7.360761698315181e6,6.914412991656899e31
9.814341795032492e6,1.0647901882376342e32
1.0121039307122156e7,1.1151200843888566e32
1.0427736819211818e7,1.1662202684712878e32
1.1041131843391147e7,1.2706865461772403e32
1.2267921891749803e7,1.488393699992417e32
1.4721501988467116e7,1.9569061274866468e32
1.9628662181901738e7,3.0138438052073943e32
1.996115742975562e7,3.0908096741877125e32
2.0293652677609503e7,3.1684213892597416e32
2.0958643173317272e7,3.325561373144889e32
2.2288624164732806e7,3.64736756476267e32
2.4948586147563875e7,4.320056486573656e32
3.0268510113226015e7,5.774694525976248e32
3.06010053610799e7,5.870204623192983e32
3.0933500608933784e7,5.966237151994441e32
3.159849110464155e7,6.1598583788469185e32
3.2928472096057087e7,6.55325006848938e32
3.5588434078888156e7,7.364060531880857e32
4.090835804455029e7,9.077695068181539e32
4.121881939556317e7,9.181352562256961e32
4.152928074657604e7,9.285403025786627e32
4.215020344860178e7,9.494677045986725e32
4.339204885265328e7,9.917877650177252e32
4.5875739660756275e7,1.0782583285198503e33
5.084312127696225e7,1.2582947552404662e33
6.077788450937421e7,1.6451761093664916e33
8.025764973861839e7,2.4980604624952717e33
1.0138847005677263e8,3.549136754824042e33
1.2110912097710225e8,4.6358532727649694e33
1.4248082698634192e8,5.918647233407279e33
1.6346277176000187e8,7.276450056212814e33
1.830345471358372e8,8.625198280432189e33
2.0425737760058257e8,1.0172292287982446e34
2.2407003866750333e8,1.1692032424622005e34
2.4349293849884436e8,1.3249391893111206e34
2.6456689341909543e8,1.5011630319665034e34
2.842306789415218e8,1.6721415617203452e34
3.0554551955285835e8,1.8643563457000179e34
3.2647059892861515e8,2.0597849374869524e34
3.459855089065473e8,2.2478628812409196e34
3.671514739733895e8,2.458016454173631e34
3.8690726964240706e8,2.6597984530088855e34
4.083141204003347e8,2.884417921321833e34
4.2933120992268264e8,3.1108414209403546e34
4.489381300472059e8,3.3272128645690076e34
4.7019610526063925e8,3.5672841554976406e34
4.9004391107624793e8,3.7964677104685187e34
5.095019556562769e8,4.025777783957871e34
5.3061105532521594e8,4.279626067631933e34
5.503099855963303e8,4.521197514704979e34
5.716599709563547e8,4.788025926523971e34
5.926201950807995e8,5.054963216267224e34
6.121702498074195e8,5.308313300701223e34
6.333713596229497e8,5.587750847361046e34
6.531623000406553e8,5.852938801266762e34
6.725634792227811e8,6.1169080676696735e34
6.93615713493817e8,6.407760841891448e34
7.132577783670282e8,6.683220932211674e34
7.345508983291495e8,6.986232728463336e34
7.544338488934461e8,7.27325212830912e34
7.73927038222163e8,7.558416056909471e34
7.950712826397899e8,7.871901256807023e34
8.148053576595923e8,8.168344569853073e34
8.361904877683047e8,8.493751462330937e34
8.571858566414374e8,8.817388289716829e34
8.767710561167455e8,9.122961012662142e34
8.980073106809636e8,9.458255006858154e34
9.178333958473572e8,9.774963746038811e34
9.37269719778171e8,1.0088858913492675e35
9.583570987978947e8,1.0433200505776606e35
9.780343084197938e8,1.0758029370730837e35
9.78377522031857e8,1.0763724997529627e35
9.787207356439202e8,1.0769421646082925e35
9.794071628680465e8,1.07808180077916e35
9.807800173162992e8,1.0803622984774475e35
9.835257262128046e8,1.0849281914813664e35
9.890171440058153e8,1.0940795374533645e35
9.893603576178784e8,1.094652361312614e35
9.897035712299416e8,1.0952252868050243e35
9.90389998454068e8,1.0963714426184697e35
9.917628529023206e8,1.0986649730940472e35
9.94508561798826e8,1.1032569056805463e35
9.948517754108891e8,1.1038313536426758e35
9.951949890229523e8,1.1044059029692265e35
9.958814162470787e8,1.1055553056476327e35
9.972542706953313e8,1.1078553266382806e35
9.975974843073945e8,1.1084305850463716e35
9.979406979194577e8,1.1090059446847578e35
9.98627125143584e8,1.110156967587083e35
9.989703387556472e8,1.110732630817791e35
9.993135523677104e8,1.1113083952131135e35
9.996567659797735e8,1.11188426075567e35
9.999999795918368e8,1.1124602274292673e35
2.0408163275306122e9,1.9333485679670488e35
3.067179205596367e13,1.500733316392465e42
6.134154329559981e13,6.002533909987166e42
9.201129453523595e13,1.3505401956534612e43
1.226810457748721e14,2.4009337737873893e43
1.5335079701450825e14,3.751434164857676e43
1.8402054825414438e14,5.402041419594759e43
2.146902994937805e14,7.352755600002353e43
2.4536005073341666e14,9.60357677935744e43
2.760298019730528e14,1.2154505042210265e44
3.0669955321268894e14,1.5005540484384374e44
3.373693044523251e14,1.815668321297656e44
3.6803905569196125e14,2.1607933346356935e44
3.987088069315974e14,2.535929101416887e44
4.293785581712335e14,2.9410756357329058e44
4.907180606505058e14,3.8414010689727385e44
5.21387811890142e14,4.336580001716541e44
5.520575631297781e14,4.8617697696351436e44
6.133970656090504e14,6.0021818910373806e44
6.440668168486865e14,6.617404287359658e44
6.747365680883228e14,7.262637604534042e44
7.36076070567595e14,8.64313709951707e44
7.667458218072311e14,9.378403329183054e44
7.974155730468672e14,1.0143680583415804e45
8.587550755261395e14,1.1764268281696997e45
9.814340804846841e14,1.5365577313461045e45
1.0121038317243202e15,1.6340932607708673e45
1.0427735829639565e15,1.734629918806479e45
1.1041130854432288e15,1.944706635929289e45
1.2267920904017732e15,2.4008737872277354e45
1.2574618416414095e15,2.5224184575966184e45
1.2881315928810455e15,2.6469642899455556e45
1.349471095360318e15,2.9050594594101853e45
1.4721501003188625e15,3.4572639555057997e45
1.5028198515584985e15,3.602818059025322e45
1.5334896027981348e15,3.7513733651092263e45
1.594829105277407e15,4.057487607404352e45
1.7175081102359515e15,4.705730775856418e45
1.9628661201530408e15,6.14627724972874e45
1.9961156449716785e15,6.356270575580773e45
2.0293651697903165e15,6.569791349715855e45
2.0958642194275925e15,7.007415280698102e45
2.228862318702144e15,7.924992947272738e45
2.494858517251247e15,9.929469819776035e45
2.528108042069885e15,1.0195903536585552e46
2.561357566888523e15,1.0465864871195411e46
2.6278566165257985e15,1.1016370441646352e46
2.76085471580035e15,1.215971353100627e46
3.026850914349453e15,1.4615730382648638e46
3.060100439168091e15,1.4938607501714505e46
3.093349963986729e15,1.5265012447967998e46
3.1598490136240045e15,1.59284058798359e46
3.292847112898556e15,1.7297527314323635e46
3.558843311447659e15,2.0205111903606687e46
4.0908357085458655e15,2.6697677555203735e46
4.121881843678199e15,2.7104465797852164e46
4.152927978810533e15,2.751433026212154e46
4.2150202490752e15,2.8343287918747327e46
4.339204789604534e15,3.0038118593546817e46
4.587573870663202e15,3.357544508240364e46
5.084312032780538e15,4.124078975319706e46
5.115358167912872e15,4.1746025500162475e46
5.146404303045205e15,4.2254338032329196e46
5.208496573309872e15,4.3280193530648466e46
5.332681113839206e15,4.5368826818536373e46
5.581050194897874e15,4.969378710124129e46
6.077788357015211e15,5.893452042165639e46
6.108225490216342e15,5.952635173581948e46
6.138662623417474e15,6.012114096828157e46
6.199536889819736e15,6.131959327623273e46
6.32128542262426e15,6.37519938872809e46
6.56478248823331e15,6.87587841661928e46
7.051776619451408e15,7.934036303203669e46
7.082213752652539e15,8.00268591891343e46
7.11265088585367e15,8.071631402297837e46
7.173525152255933e15,8.210409982304517e46
7.295273685060458e15,8.491517667379758e46
7.538770750669507e15,9.067935723856275e46
8.025764881887606e15,1.0277587417871487e47
8.058781788667739e15,1.0362340865139372e47
8.091798695447872e15,1.0447442562243163e47
8.157832509008138e15,1.0618690720792806e47
8.28990013612867e15,1.0965366199949797e47
8.554035390369733e15,1.167543465674584e47
9.08230589885186e15,1.316244857006036e47
1.0138846915816112e16,1.640404370294281e47
1.016966043290994e16,1.6503938415613101e47
1.0200473950003768e16,1.6604136680910957e47
1.0262100984191426e16,1.6805443884597788e47
1.038535505256674e16,1.7211701091439742e47
1.0631863189317368e16,1.8038787569495453e47
1.1124879462818624e16,1.9751255869798388e47
1.2110912009821138e16,2.340943301665157e47
1.4248082612882276e16,3.2406449812754674e47
1.6346277092346464e16,4.266277325823827e47
1.8303454631887172e16,5.350267523619363e47
2.042573768048399e16,6.66474641124872e47
2.2407003789157332e16,8.022658740732909e47
2.4349293774233724e16,9.476646666861533e47
2.6456689268366228e16,1.1191997936292743e48
2.8423067822575252e16,1.2922139372651402e48
3.0554551885840388e16,1.4939151728162616e48
3.2647059825508572e16,1.706291643620771e48
3.4598550825253276e16,1.9172133882495186e48
3.67151473340541e16,2.160046787411377e48
3.869072690293144e16,2.3999461010734906e48
4.08314119808649e16,2.6743748742682712e48
4.29331209352014e16,2.9585066624415494e48
4.4893812949614424e16,3.2367501783338e48
4.701961047308356e16,3.552844893005148e48
4.900439105662922e16,3.861563845307535e48
5.095019551657792e16,4.1770105072930676e48
5.306110548558274e16,4.533600030274223e48
5.503099851466407e16,4.879918291194623e48
5.716599705280152e16,5.270099475418459e48
5.926201946734202e16,5.6682376651946355e48
6.121702494195903e16,6.053118812927494e48
6.333713592563216e16,6.485332933352755e48
6.531622996938181e16,6.902789665963582e48
6.725634788953451e16,7.325202573821002e48
6.936157131874333e16,7.798396657040274e48
7.132577780802866e16,8.253888346396083e48
7.34550898063701e16,8.763011047359182e48
7.544338486478805e16,9.252907418438503e48
7.739270379960906e16,9.746862775312522e48
7.950712824348618e16,1.0298037642350098e49
8.14805357474398e16,1.0826978786793425e49
8.361904876044955e16,1.1416105313928332e49
8.571858564986235e16,1.2010716753728774e49
8.767710559935166e16,1.2579973407538731e49
8.980073105789709e16,1.3213228669221046e49
9.178333957651904e16,1.381956604430675e49
9.372697197154405e16,1.442826227990134e49
9.583570987562517e16,1.5104762368703524e49
9.78034308397828e16,1.5751236049980521e49
9.783775220102342e16,1.5762642898327513e49
9.787207356226406e16,1.5774054246412587e49
9.794071628474534e16,1.5796890443944387e49
9.80780017297079e16,1.584261685949853e49
9.835257261963302e16,1.5934285893098837e49
9.890171439948323e16,1.6118489737354077e49
9.893603576072387e16,1.61300408446272e49
9.897035712196451e16,1.61415964689214e49
9.90389998444458e16,1.6164721270747572e49
9.917628528940835e16,1.6211025102585188e49
9.945085617933346e16,1.6303849801052582e49
9.948517754057408e16,1.6315473246013306e49
9.951949890181472e16,1.6327101216718146e49
9.9588141624296e16,1.6350370737548372e49
9.972542706925856e16,1.639696411222038e49
9.97597484304992e16,1.6408623778461896e49
9.979406979173984e16,1.6420287974829476e49
9.986271251422112e16,1.6443629960137866e49
9.989703387546176e16,1.645530775017671e49
9.99313552367024e16,1.6466990072537717e49
9.996567659794304e16,1.6478676927770435e49
9.999999795918368e16,1.649036831642463e49


==> figure_files/nuM/nu.csv <==
M,nu
1.1,0.721347504907145
1.3,0.7213473973393432
1.5,0.8211858865178113
1.7000000000000002,0.9900964623102325
1.9000000000000001,1.133332310028239
2.1,1.2817993344946232
2.3000000000000003,1.465777253529179
2.5,1.6897662490871745
2.7,1.914893850004935
2.9000000000000004,2.3335135447045796
3.1,2.524919108309495
3.3000000000000003,2.9778767224046185
3.5000000000000004,3.4101129022049217
3.7,3.7995513267735874
3.9000000000000004,4.068268076595497
4.1,4.758779702436181
4.300000000000001,5.15790611410985
4.5,5.783662629880708
4.7,6.221185154464508
4.9,6.6965017000331395


==> figure_files/nuM/sigma.dat <==
M	sigma
0.65	-0.24662648614503446
0.7000000000000001	-5.748876560348411
0.75	1.50177811712513
0.8	0.959820667491915
0.8500000000000001	0.8109965977736692
0.9	0.7515964497968202
0.9500000000000001	0.7274901845247312
1.	0.7213475204444817
1.05	0.7258831959124383
1.1	0.7374933948908567
1.15	0.7541896303466863
1.2000000000000002	0.7747849893646026
1.25	0.7985277553539997
1.3	0.8249193096125376
1.35	0.8536164429291687
1.4	0.8843756613295205
1.4500000000000002	0.9170198158848056
1.5	0.95141726427017
1.55	0.9874683952305148
1.6	1.0250966499256662
1.65	1.064242382818586
1.7000000000000002	1.1048585683042667
1.75	1.1469077379811248
1.8000000000000003	1.1903597570926332
1.85	1.2351901847489606
1.9	1.2813790475928812
1.9500000000000002	1.328909911024287
2.	1.3777691677160957
2.0500000000000003	1.4279454869138462
2.1	1.4794293841445785
2.15	1.5322128820947458
2.2	1.5862892412161897
2.25	1.64165274415782
2.3000000000000003	1.6982985221036975
2.35	1.756222413996341
2.4	1.815420851755681
2.45	1.8758907661877189
2.5	1.9376295094646692
2.5500000000000003	2.0006347909567603
2.6	2.0649046238812407
2.65	2.1304372807607734
2.7	2.197231256091135
2.75	2.2652852349358996
2.8	2.3345980664149484
2.85	2.4051687412503377
2.9	2.476996372688982
2.95	2.5500801802461206
3.	2.624419475813252
3.0500000000000003	2.7000136517546474
3.1	2.776862170681523
3.15	2.8549645566458652
3.2	2.934320387538955
3.25	3.0149292885150842
3.3000000000000003	3.0967909262898847
3.35	3.1799050041867445
3.4	3.264271257824611
3.45	3.3498894513569963
3.5	3.436759374185624
3.5500000000000003	3.5248808380838654
3.6	3.6142536746744867
3.65	3.704877733214465
3.7	3.796752878646436
3.75	3.88987898988205
3.8000000000000003	3.9842559582873838
3.85	4.079883686344785
3.9	4.1767620864688935
3.95	4.274891079957763
4.	4.374270596062415
4.050000000000001	4.474900571160456
4.1000000000000005	4.5767809480212405
4.15	4.679911675151648
4.2	4.784292706213065
4.25	4.889923999501081
4.300000000000001	4.996805517480883
4.3500000000000005	5.1049372263717885
4.4	5.214319095775448
4.45	5.324951098342818
4.5	5.43683320947543
4.550000000000001	5.5499654070574636
4.6000000000000005	5.664347671214971
4.65	5.779979984099492
4.7	5.896862329693332
4.750000000000001	6.014994693634291
4.800000000000001	6.13437706305767
4.8500000000000005	6.255009426453893
4.9	6.3768917735398984
4.95	6.5000240951431785
5.000000000000001	6.624406383096895
5.050000000000001	6.750038630145095
5.1000000000000005	6.876920829856922
5.15	7.005052976549052
5.2	7.134435065215382
5.250000000000001	7.265067091463325
5.300000000000001	7.396949051456072
5.3500000000000005	7.5300809418602555
5.4	7.664462759798401
5.450000000000001	7.800094502805861
5.500000000000001	7.936976168791447
5.550000000000001	8.075107756002135
5.6000000000000005	8.214489262990538
5.65	8.355120688585524
5.700000000000001	8.497002031865538
5.750000000000001	8.640133292134298
5.800000000000001	8.784514468898617
5.8500000000000005	8.930145561848313
5.9	9.077026570837898
5.950000000000001	9.225157495869892
6.000000000000001	9.374538337079708

==> figure_files/parabolas/parab1.txt <==
x, y
-1.000000000000000000e+00,1.409999999999999964e+01
-9.797979797979797789e-01,1.412399755127027845e+01
-9.595959595959595578e-01,1.414750535659626607e+01
-9.393939393939394478e-01,1.417052341597796072e+01
-9.191919191919192267e-01,1.419305172941536597e+01
-8.989898989898990056e-01,1.421509029690847825e+01
-8.787878787878787845e-01,1.423663911845729935e+01
-8.585858585858585634e-01,1.425769819406183103e+01
-8.383838383838383423e-01,1.427826752372206975e+01
-8.181818181818181213e-01,1.429834710743801551e+01
-7.979797979797980112e-01,1.431793694520967186e+01
-7.777777777777777901e-01,1.433703703703703702e+01
-7.575757575757575690e-01,1.435564738292010922e+01
-7.373737373737373479e-01,1.437376798285889201e+01
-7.171717171717171269e-01,1.439139883685338184e+01
-6.969696969696970168e-01,1.440853994490358048e+01
-6.767676767676766847e-01,1.442519130700948793e+01
-6.565656565656565746e-01,1.444135292317110419e+01
-6.363636363636363535e-01,1.445702479338842927e+01
-6.161616161616161325e-01,1.447220691766146317e+01
-5.959595959595959114e-01,1.448689929599020410e+01
-5.757575757575756903e-01,1.450110192837465561e+01
-5.555555555555555802e-01,1.451481481481481417e+01
-5.353535353535352481e-01,1.452803795531068154e+01
-5.151515151515151381e-01,1.454077134986225772e+01
-4.949494949494949170e-01,1.455301499846954272e+01
-4.747474747474746959e-01,1.456476890113253653e+01
-4.545454545454544748e-01,1.457603305785123915e+01
-4.343434343434342537e-01,1.458680746862565059e+01
-4.141414141414141437e-01,1.459709213345576906e+01
-3.939393939393939226e-01,1.460688705234159634e+01
-3.737373737373737015e-01,1.461619222528313422e+01
-3.535353535353534804e-01,1.462500765228037913e+01
-3.333333333333332593e-01,1.463333333333333286e+01
-3.131313131313130382e-01,1.464116926844199540e+01
-2.929292929292928171e-01,1.464851545760636675e+01
-2.727272727272727071e-01,1.465537190082644514e+01
-2.525252525252524860e-01,1.466173859810223412e+01
-2.323232323232322649e-01,1.466761554943373014e+01
-2.121212121212120438e-01,1.467300275482093674e+01
-1.919191919191918227e-01,1.467790021426385039e+01
-1.717171717171716017e-01,1.468230792776247284e+01
-1.515151515151514916e-01,1.468622589531680411e+01
-1.313131313131312705e-01,1.468965411692684420e+01
-1.111111111111110494e-01,1.469259259259259132e+01
-9.090909090909082835e-02,1.469504132231404903e+01
-7.070707070707060726e-02,1.469700030609121377e+01
-5.050505050505038618e-02,1.469846954392408911e+01
-3.030303030303027612e-02,1.469944903581267148e+01
-1.010101010101005503e-02,1.469993878175696267e+01
1.010101010101016605e-02,1.469993878175696267e+01
3.030303030303049816e-02,1.469944903581267148e+01
5.050505050505060822e-02,1.469846954392408911e+01
7.070707070707071829e-02,1.469700030609121377e+01
9.090909090909105039e-02,1.469504132231404903e+01
1.111111111111111605e-01,1.469259259259259132e+01
1.313131313131314926e-01,1.468965411692684420e+01
1.515151515151516026e-01,1.468622589531680411e+01
1.717171717171717127e-01,1.468230792776247284e+01
1.919191919191920448e-01,1.467790021426385039e+01
2.121212121212121549e-01,1.467300275482093674e+01
2.323232323232324870e-01,1.466761554943373014e+01
2.525252525252525970e-01,1.466173859810223412e+01
2.727272727272729291e-01,1.465537190082644514e+01
2.929292929292930392e-01,1.464851545760636675e+01
3.131313131313131493e-01,1.464116926844199540e+01
3.333333333333334814e-01,1.463333333333333286e+01
3.535353535353535914e-01,1.462500765228037913e+01
3.737373737373739235e-01,1.461619222528313422e+01
3.939393939393940336e-01,1.460688705234159634e+01
4.141414141414143657e-01,1.459709213345576906e+01
4.343434343434344758e-01,1.458680746862565059e+01
4.545454545454545858e-01,1.457603305785123915e+01
4.747474747474749179e-01,1.456476890113253653e+01
4.949494949494950280e-01,1.455301499846954272e+01
5.151515151515153601e-01,1.454077134986225772e+01
5.353535353535354702e-01,1.452803795531068154e+01
5.555555555555555802e-01,1.451481481481481417e+01
5.757575757575759123e-01,1.450110192837465561e+01
5.959595959595960224e-01,1.448689929599020410e+01
6.161616161616163545e-01,1.447220691766146317e+01
6.363636363636364646e-01,1.445702479338842927e+01
6.565656565656567967e-01,1.444135292317110419e+01
6.767676767676769067e-01,1.442519130700948793e+01
6.969696969696970168e-01,1.440853994490358048e+01
7.171717171717173489e-01,1.439139883685338184e+01
7.373737373737374590e-01,1.437376798285889201e+01
7.575757575757577911e-01,1.435564738292010922e+01
7.777777777777779011e-01,1.433703703703703702e+01
7.979797979797982332e-01,1.431793694520967186e+01
8.181818181818183433e-01,1.429834710743801551e+01
8.383838383838384534e-01,1.427826752372206798e+01
8.585858585858587855e-01,1.425769819406182926e+01
8.787878787878788955e-01,1.423663911845729935e+01
8.989898989898992276e-01,1.421509029690847825e+01
9.191919191919193377e-01,1.419305172941536597e+01
9.393939393939394478e-01,1.417052341597796072e+01
9.595959595959597799e-01,1.414750535659626607e+01
9.797979797979798899e-01,1.412399755127027845e+01
1.000000000000000000e+00,1.409999999999999964e+01


==> figure_files/parabolas/parab2.txt <==
x, y
-4.000000000000000000e+00,8.187272726706542159e+00
-3.919191919191919116e+00,8.440076120341394983e+00
-3.838383838383838231e+00,8.687709266748216308e+00
-3.757575757575757791e+00,8.930172165927004357e+00
-3.676767676767676907e+00,9.167464817877760908e+00
-3.595959595959596022e+00,9.399587222600485958e+00
-3.515151515151515138e+00,9.626539380095179510e+00
-3.434343434343434254e+00,9.848321290361839786e+00
-3.353535353535353369e+00,1.006493295340046856e+01
-3.272727272727272485e+00,1.027637436921106406e+01
-3.191919191919192045e+00,1.048264553779362629e+01
-3.111111111111111160e+00,1.068374645914815879e+01
-3.030303030303030276e+00,1.087967713327465802e+01
-2.949494949494949392e+00,1.107043756017312575e+01
-2.868686868686868507e+00,1.125602773984356197e+01
-2.787878787878788067e+00,1.143644767228596493e+01
-2.707070707070706739e+00,1.161169735750033638e+01
-2.626262626262626299e+00,1.178177679548667633e+01
-2.545454545454545414e+00,1.194668598624498301e+01
-2.464646464646464530e+00,1.210642492977525819e+01
-2.383838383838383645e+00,1.226099362607750187e+01
-2.303030303030302761e+00,1.241039207515171228e+01
-2.222222222222222321e+00,1.255462027699788941e+01
-2.141414141414140992e+00,1.269367823161603681e+01
-2.060606060606060552e+00,1.282756593900615094e+01
-1.979797979797979668e+00,1.295628339916823357e+01
-1.898989898989898784e+00,1.307983061210228293e+01
-1.818181818181817899e+00,1.319820757780830256e+01
-1.737373737373737015e+00,1.331141429628628714e+01
-1.656565656565656575e+00,1.341945076753624022e+01
-1.575757575757575690e+00,1.352231699155816358e+01
-1.494949494949494806e+00,1.362001296835205189e+01
-1.414141414141413922e+00,1.371253869791791047e+01
-1.333333333333333037e+00,1.379989418025573578e+01
-1.252525252525252153e+00,1.388207941536552958e+01
-1.171717171717171269e+00,1.395909440324729012e+01
-1.090909090909090828e+00,1.403093914390101915e+01
-1.010101010101009944e+00,1.409761363732671491e+01
-9.292929292929290597e-01,1.415911788352438094e+01
-8.484848484848481753e-01,1.421545188249401370e+01
-7.676767676767672910e-01,1.426661563423561319e+01
-6.868686868686864067e-01,1.431260913874918295e+01
-6.060606060606059664e-01,1.435343239603471766e+01
-5.252525252525250821e-01,1.438908540609222264e+01
-4.444444444444441977e-01,1.441956816892169435e+01
-3.636363636363633134e-01,1.444488068452313456e+01
-2.828282828282824291e-01,1.446502295289654327e+01
-2.020202020202015447e-01,1.447999497404191871e+01
-1.212121212121211045e-01,1.448979674795926265e+01
-4.040404040404022012e-02,1.449442827464857331e+01
4.040404040404066421e-02,1.449388955410985247e+01
1.212121212121219926e-01,1.448818058634310013e+01
2.020202020202024329e-01,1.447730137134831629e+01
2.828282828282828731e-01,1.446125190912549918e+01
3.636363636363642016e-01,1.444003219967465057e+01
4.444444444444446418e-01,1.441364224299576868e+01
5.252525252525259702e-01,1.438208203908885530e+01
6.060606060606064105e-01,1.434535158795391041e+01
6.868686868686868507e-01,1.430345088959093225e+01
7.676767676767681792e-01,1.425637994399992259e+01
8.484848484848486194e-01,1.420413875118088143e+01
9.292929292929299478e-01,1.414672731113380699e+01
1.010101010101010388e+00,1.408414562385870106e+01
1.090909090909091717e+00,1.401639368935556362e+01
1.171717171717172157e+00,1.394347150762439291e+01
1.252525252525252597e+00,1.386537907866519070e+01
1.333333333333333925e+00,1.378211640247795700e+01
1.414141414141414366e+00,1.369368347906269001e+01
1.494949494949495694e+00,1.360008030841939153e+01
1.575757575757576134e+00,1.350130689054806155e+01
1.656565656565657463e+00,1.339736322544869651e+01
1.737373737373737903e+00,1.328824931312130353e+01
1.818181818181818343e+00,1.317396515356587727e+01
1.898989898989899672e+00,1.305451074678241596e+01
1.979797979797980112e+00,1.292988609277092493e+01
2.060606060606061440e+00,1.280009119153140063e+01
2.141414141414141881e+00,1.266512604306384659e+01
2.222222222222222321e+00,1.252499064736825929e+01
2.303030303030303649e+00,1.237968500444463871e+01
2.383838383838384090e+00,1.222920911429298840e+01
2.464646464646465418e+00,1.207356297691330305e+01
2.545454545454545858e+00,1.191274659230558797e+01
2.626262626262627187e+00,1.174675996046983784e+01
2.707070707070707627e+00,1.157560308140605798e+01
2.787878787878788067e+00,1.139927595511424840e+01
2.868686868686869396e+00,1.121777858159440200e+01
2.949494949494949836e+00,1.103111096084652587e+01
3.030303030303031164e+00,1.083927309287061647e+01
3.111111111111111605e+00,1.064226497766667556e+01
3.191919191919192933e+00,1.044008661523470138e+01
3.272727272727273373e+00,1.023273800557469748e+01
3.353535353535353813e+00,1.002021914868666030e+01
3.434343434343435142e+00,9.802530044570591627e+00
3.515151515151515582e+00,9.579670693226489675e+00
3.595959595959596911e+00,9.351641094654354447e+00
3.676767676767677351e+00,9.118441248854189496e+00
3.757575757575757791e+00,8.880071155825994822e+00
3.838383838383839120e+00,8.636530815569763320e+00
3.919191919191919560e+00,8.387820228085502094e+00
4.000000000000000000e+00,8.133939393373207594e+00


==> figure_files/parabolas/parab3.txt <==
x, y
-8.000000000000000000e+00,1.605572756190770889e+00
-7.838383838383838231e+00,2.106623795653632669e+00
-7.676767676767676463e+00,2.597449303698885714e+00
-7.515151515151515582e+00,3.078049280326526471e+00
-7.353535353535353813e+00,3.548423725536558493e+00
-7.191919191919192045e+00,4.008572639328983556e+00
-7.030303030303030276e+00,4.458496021703798107e+00
-6.868686868686868507e+00,4.898193872661003923e+00
-6.707070707070706739e+00,5.327666192200601003e+00
-6.545454545454544970e+00,5.746912980322585796e+00
-6.383838383838384090e+00,6.155934237026961853e+00
-6.222222222222222321e+00,6.554729962313729175e+00
-6.060606060606060552e+00,6.943300156182887761e+00
-5.898989898989898784e+00,7.321644818634434948e+00
-5.737373737373737015e+00,7.689763949668375176e+00
-5.575757575757576134e+00,8.047657549284704004e+00
-5.414141414141413478e+00,8.395325617483425873e+00
-5.252525252525252597e+00,8.732768154264533678e+00
-5.090909090909090828e+00,9.059985159628036300e+00
-4.929292929292929060e+00,9.376976633573928410e+00
-4.767676767676767291e+00,9.683742576102211785e+00
-4.606060606060605522e+00,9.980282987212884649e+00
-4.444444444444444642e+00,1.026659786690594700e+01
-4.282828282828281985e+00,1.054268721518140417e+01
-4.121212121212121104e+00,1.080855103203924727e+01
-3.959595959595959336e+00,1.106418931747948164e+01
-3.797979797979797567e+00,1.130960207150210906e+01
-3.636363636363635798e+00,1.154478929410712595e+01
-3.474747474747474030e+00,1.176975098529453234e+01
-3.313131313131313149e+00,1.198448714506432999e+01
-3.151515151515151381e+00,1.218899777341651891e+01
-2.989898989898989612e+00,1.238328287035109732e+01
-2.828282828282827843e+00,1.256734243586806699e+01
-2.666666666666666075e+00,1.274117646996742792e+01
-2.505050505050504306e+00,1.290478497264917834e+01
-2.343434343434342537e+00,1.305816794391332003e+01
-2.181818181818181657e+00,1.320132538375985121e+01
-2.020202020202019888e+00,1.333425729218877365e+01
-1.858585858585858119e+00,1.345696366920008558e+01
-1.696969696969696351e+00,1.356944451479379055e+01
-1.535353535353534582e+00,1.367169982896988500e+01
-1.373737373737372813e+00,1.376372961172836895e+01
-1.212121212121211933e+00,1.384553386306924416e+01
-1.050505050505050164e+00,1.391711258299251064e+01
-8.888888888888883955e-01,1.397846577149816660e+01
-7.272727272727266268e-01,1.402959342858621383e+01
-5.656565656565648581e-01,1.407049555425665055e+01
-4.040404040404030894e-01,1.410117214850948031e+01
-2.424242424242422089e-01,1.412162321134469778e+01
-8.080808080808044025e-02,1.413184874276230829e+01
8.080808080808132843e-02,1.413184874276230829e+01
2.424242424242439853e-01,1.412162321134469778e+01
4.040404040404048658e-01,1.410117214850947853e+01
5.656565656565657463e-01,1.407049555425665055e+01
7.272727272727284031e-01,1.402959342858621383e+01
8.888888888888892836e-01,1.397846577149816660e+01
1.050505050505051940e+00,1.391711258299250886e+01
1.212121212121212821e+00,1.384553386306924416e+01
1.373737373737373701e+00,1.376372961172836895e+01
1.535353535353536358e+00,1.367169982896988323e+01
1.696969696969697239e+00,1.356944451479378877e+01
1.858585858585859896e+00,1.345696366920008558e+01
2.020202020202020776e+00,1.333425729218877187e+01
2.181818181818183433e+00,1.320132538375984943e+01
2.343434343434344314e+00,1.305816794391331825e+01
2.505050505050505194e+00,1.290478497264917657e+01
2.666666666666667851e+00,1.274117646996742614e+01
2.828282828282828731e+00,1.256734243586806699e+01
2.989898989898991388e+00,1.238328287035109554e+01
3.151515151515152269e+00,1.218899777341651713e+01
3.313131313131314926e+00,1.198448714506432822e+01
3.474747474747475806e+00,1.176975098529453057e+01
3.636363636363636687e+00,1.154478929410712418e+01
3.797979797979799343e+00,1.130960207150210550e+01
3.959595959595960224e+00,1.106418931747948164e+01
4.121212121212122881e+00,1.080855103203924372e+01
4.282828282828283761e+00,1.054268721518140062e+01
4.444444444444444642e+00,1.026659786690594700e+01
4.606060606060607299e+00,9.980282987212881096e+00
4.767676767676768179e+00,9.683742576102210009e+00
4.929292929292930836e+00,9.376976633573924858e+00
5.090909090909091717e+00,9.059985159628034523e+00
5.252525252525254373e+00,8.732768154264530125e+00
5.414141414141415254e+00,8.395325617483422320e+00
5.575757575757576134e+00,8.047657549284704004e+00
5.737373737373738791e+00,7.689763949668370735e+00
5.898989898989899672e+00,7.321644818634434060e+00
6.060606060606062329e+00,6.943300156182883320e+00
6.222222222222223209e+00,6.554729962313725622e+00
6.383838383838385866e+00,6.155934237026956524e+00
6.545454545454546746e+00,5.746912980322582243e+00
6.707070707070707627e+00,5.327666192200597450e+00
6.868686868686870284e+00,4.898193872660998593e+00
7.030303030303031164e+00,4.458496021703796330e+00
7.191919191919193821e+00,4.008572639328978227e+00
7.353535353535354702e+00,3.548423725536556717e+00
7.515151515151515582e+00,3.078049280326526471e+00
7.676767676767678239e+00,2.597449303698878609e+00
7.838383838383839120e+00,2.106623795653629116e+00
8.000000000000000000e+00,1.605572756190770889e+00


==> figure_files/parabolas/point1.txt <==
x, y
-1.000000000000000000e+00,1.409999999999999964e+01
0.000000000000000000e+00,1.469999999999999929e+01
1.000000000000000000e+00,1.409999999999999964e+01


==> figure_files/parabolas/point2.txt <==
x, y
-4.000000000000000000e+00,8.099999999999999645e+00
-3.000000000000000000e+00,1.109999999999999964e+01
-2.000000000000000000e+00,1.300000000000000000e+01
-1.000000000000000000e+00,1.400000000000000000e+01
0.000000000000000000e+00,1.440000000000000036e+01
1.000000000000000000e+00,1.400000000000000000e+01
2.000000000000000000e+00,1.300000000000000000e+01
3.000000000000000000e+00,1.109999999999999964e+01
4.000000000000000000e+00,8.000000000000000000e+00


==> figure_files/parabolas/point3.txt <==
x, y
-8.000000000000000000e+00,1.399999999999999911e+00
-7.000000000000000000e+00,4.400000000000000355e+00
-6.000000000000000000e+00,7.500000000000000000e+00
-5.000000000000000000e+00,9.500000000000000000e+00
-4.000000000000000000e+00,1.100000000000000000e+01
-3.000000000000000000e+00,1.230000000000000071e+01
-2.000000000000000000e+00,1.319999999999999929e+01
-1.000000000000000000e+00,1.390000000000000036e+01
0.000000000000000000e+00,1.400000000000000000e+01
1.000000000000000000e+00,1.390000000000000036e+01
2.000000000000000000e+00,1.319999999999999929e+01
3.000000000000000000e+00,1.230000000000000071e+01
4.000000000000000000e+00,1.100000000000000000e+01
5.000000000000000000e+00,9.500000000000000000e+00
6.000000000000000000e+00,7.500000000000000000e+00
7.000000000000000000e+00,4.400000000000000355e+00
8.000000000000000000e+00,1.399999999999999911e+00


==> figure_files/rho_rho/mp10.txt <==
x, y
1.e-15,0.00026602704566871366
2.e-15,0.00037621890950953447
3.0000000000000002e-15,0.0004607720005988796
4.e-15,0.000532053470073461
5.000000000000001e-15,0.0005948536318426836
6.000000000000001e-15,0.000651629251517678
7.e-15,0.0007038397611447658
8.e-15,0.0007524360618157948
9.000000000000001e-15,0.0007980786519454391
1.0000000000000002e-14,0.0008412484365981412
1.1000000000000002e-14,0.0008823084603947197
1.2000000000000001e-14,0.0009215407730029296
1.3000000000000001e-14,0.0009591696738048805
1.4000000000000002e-14,0.0009953770239484174
1.5e-14,0.0010303127031533268
1.6e-14,0.0010641019700061724
1.7e-14,0.0010968507777633424
1.8e-14,0.0011286496996881486
1.9e-14,0.0011595768841906294
2.e-14,0.001189700317688991
2.1000000000000002e-14,0.0012190795836557174
2.2e-14,0.0012477672485202993
2.3e-14,0.001275809966840823
2.4000000000000002e-14,0.0013032493722682267
2.5e-14,0.0013301228029626768
2.6e-14,0.0013564638975739828
2.7000000000000002e-14,0.0013823030889419296
2.8e-14,0.0014076680161855004
2.9e-14,0.001432583871087904
3.0000000000000005e-14,0.0014570736911450563
3.1000000000000007e-14,0.0014811586089845965
3.2e-14,0.0015048580658412458
3.3000000000000005e-14,0.001528189995223705
3.4000000000000007e-14,0.0015511709817077667
3.5e-14,0.001573816398852998
3.6000000000000004e-14,0.0015961405295026212
3.7000000000000006e-14,0.0016181566711412844
3.8e-14,0.0016398772285183287
3.9000000000000004e-14,0.001661313795368769
4.0000000000000006e-14,0.0016824772267605482
4.100000000000001e-14,0.0017033777033496505
4.2000000000000004e-14,0.0017240247886225765
4.3000000000000006e-14,0.0017444274800395014
4.400000000000001e-14,0.001764594254854131
4.5000000000000004e-14,0.0017845331112721823
4.6000000000000006e-14,0.0018042516055153195
4.700000000000001e-14,0.0018237568852776523
4.8000000000000004e-14,0.0018430557199948716
4.9000000000000006e-14,0.0018621545282894913
5.000000000000001e-14,0.0018810594029076563
5.1000000000000004e-14,0.001899776133422173
5.2000000000000006e-14,0.001918310226941559
5.300000000000001e-14,0.0019366669270350705
5.4000000000000003e-14,0.001954851231058031
5.5000000000000005e-14,0.001972867906039688
5.600000000000001e-14,0.001990721503276731
5.7e-14,0.002008416371759071
5.8e-14,0.002025956670540085
5.9e-14,0.0020433463801510228
6.e-14,0.0020605893131483226
6.1e-14,0.0020776891238730023
6.2e-14,0.0020946493174929044
6.3e-14,0.0021114732583911605
6.4e-14,0.0021281641779577498
6.5e-14,0.002144725181835246
6.6e-14,0.0021611592566647764
6.7e-14,0.002177469276373696
6.8e-14,0.0021936580080424506
6.9e-14,0.0022097281173845676
7.e-14,0.0022256821738704823
7.1e-14,0.0022415226555231125
7.2e-14,0.0022572519534105016
7.3e-14,0.002272872375858617
7.4e-14,0.0022883861524052988
7.5e-14,0.0023037954375145497
7.6e-14,0.002319102314068684
7.7e-14,0.002334308796654346
7.8e-14,0.002349416834657103
7.9e-14,0.002364428315178045
8.e-14,0.002379345065784753
8.100000000000001e-14,0.002394168857108
8.2e-14,0.00240890140529461
8.3e-14,0.0024235443743261145
8.400000000000001e-14,0.0024380993782120506
8.5e-14,0.0024525679830661113
8.6e-14,0.0024669517090726858
8.700000000000001e-14,0.002481252032350795
8.8e-14,0.0024954703867218733
8.9e-14,0.002509608165387414
9.000000000000001e-14,0.002523666722522009
9.1e-14,0.00253764737478696
9.2e-14,0.002551551402769229
9.300000000000001e-14,0.0025653800523502044
9.4e-14,0.0025791345360083925
9.5e-14,0.0025928160340599237
9.600000000000001e-14,0.0026064256958404325
9.7e-14,0.0026199646408316883
9.8e-14,0.002633433959736084
9.900000000000001e-14,0.0026468347155019114
1.e-13,0.002660167944302142
1.01e-13,0.002673434656469279
1.0200000000000001e-13,0.0026866358373886477
1.03e-13,0.002699772448352377
1.04e-13,0.002712845427376154
1.0500000000000001e-13,0.0027258556899807255
1.06e-13,0.0027388041299399803
1.07e-13,0.0027516916199973474
1.0800000000000001e-13,0.0027645190125521356
1.09e-13,0.002777287140317338
1.1e-13,0.0027899968169503397
1.1100000000000001e-13,0.0028026488376578823
1.12e-13,0.002815243979776557
1.13e-13,0.002827783003330025
1.1400000000000002e-13,0.00284026665156409
1.1500000000000001e-13,0.0028526956514607076
1.16e-13,0.002865070714231907
1.17e-13,0.0028773925357946087
1.18e-13,0.002889661797227205
1.19e-13,0.0029018791652087716
1.2e-13,0.002914045292441705
1.2100000000000001e-13,0.0029261608180585373
1.22e-13,0.002938226368013657
1.23e-13,0.0029502425554606094
1.24e-13,0.0029622099811156236
1.25e-13,0.002974129233607961
1.26e-13,0.0029860008898176934
1.2700000000000001e-13,0.002997825515201425
1.28e-13,0.0030096036641065055
1.29e-13,0.003021335880074217
1.3e-13,0.0030330226961323994
1.31e-13,0.0030446646350779662
1.3200000000000002e-13,0.003056262209749742
1.3300000000000001e-13,0.003067815923292005
1.34e-13,0.003079326269409134
1.35e-13,0.003090793732611724
1.36e-13,0.0031022187884545034
1.37e-13,0.0031136019037663995
1.3800000000000002e-13,0.0031249435368730623
1.3900000000000001e-13,0.003136244137812133
1.4e-13,0.0031475041485415772
1.41e-13,0.003158724003141309
1.42e-13,0.0031699041280084115
1.43e-13,0.0031810449420461664
1.4400000000000002e-13,0.003192146856847158
1.4500000000000001e-13,0.0032032102768706555
1.46e-13,0.0032142355996145023
1.47e-13,0.0032252232157817203
1.48e-13,0.0032361735094420187
1.49e-13,0.0032470868581883964
1.5000000000000002e-13,0.0032579636332890354
1.5100000000000001e-13,0.0032688041998346273
1.52e-13,0.003279608916881333
1.53e-13,0.003290378137589506
1.54e-13,0.003301112209358345
1.55e-13,0.0033118114739566222
1.5600000000000002e-13,0.003322476267649616
1.57e-13,0.003333106921322392
1.58e-13,0.0033437037605995538
1.59e-13,0.0033542671059615934
1.6e-13,0.0033647972728579434
1.6100000000000002e-13,0.0033752945718168686
1.6200000000000002e-13,0.003385759308552275
1.63e-13,0.003396191784067572
1.64e-13,0.0034065922947566596
1.65e-13,0.0034169611325021573
1.66e-13,0.0034272985847709487
1.6700000000000002e-13,0.0034376049347071493
1.6800000000000002e-13,0.0034478804612225705
1.69e-13,0.003458125439084756
1.7e-13,0.003468340139002688
1.71e-13,0.003478524827710227
1.72e-13,0.0034886797680473477
1.7300000000000002e-13,0.0034988052190392696
1.7400000000000002e-13,0.003508901435973513
1.75e-13,0.003518968670474987
1.76e-13,0.003529007170579132
1.77e-13,0.0035390171808031934
1.78e-13,0.0035489989422157076
1.7900000000000002e-13,0.0035589526925042083
1.8000000000000002e-13,0.0035688786660412444
1.81e-13,0.0035787770939487533
1.82e-13,0.0035886482041608313
1.83e-13,0.003598492221484949
1.84e-13,0.003608309367661674
1.8500000000000002e-13,0.00361809986142293
1.8600000000000002e-13,0.0036278639185488354
1.87e-13,0.00363760175192318
1.88e-13,0.0036473135715875587
1.89e-13,0.003656999584794216
1.9e-13,0.0036666599960576297
1.9100000000000002e-13,0.003676295007204882
1.9200000000000001e-13,0.003685904817424837
1.93e-13,0.0036954896233161723
1.94e-13,0.00370504961893429
1.95e-13,0.0037145849958371423
1.9600000000000002e-13,0.0037240959431300022
1.9700000000000002e-13,0.0037335826475092004
1.9800000000000001e-13,0.003743045293304872
1.99e-13,0.0037524840625227348
2.e-13,0.003761899134884912
2.01e-13,0.0037712906878698536
2.0200000000000002e-13,0.0037806588967513473
2.0300000000000002e-13,0.003790003934636681
2.0400000000000001e-13,0.003799325972503943
2.05e-13,0.0038086251792385094
2.06e-13,0.003817901721668733
2.07e-13,0.0038271557646008467
2.0800000000000002e-13,0.0038363874708531136
2.0900000000000002e-13,0.003845597001289238
2.1000000000000001e-13,0.00385478451485106
2.11e-13,0.0038639501685905474
2.12e-13,0.003873094117701104
2.13e-13,0.0038822165155482243
2.1400000000000002e-13,0.003891317513699486
2.1500000000000002e-13,0.0039003972619539268
2.1600000000000001e-13,0.0039094559083708
2.17e-13,0.0039184935992977316
2.18e-13,0.003927510479398293
2.19e-13,0.0039365066916790155
2.2000000000000002e-13,0.003945482377515835
2.2100000000000002e-13,0.003954437676680002
2.2200000000000001e-13,0.003963372727363477
2.23e-13,0.003972287666203791
2.24e-13,0.003981182628308417
2.25e-13,0.003990057747278656
2.2600000000000002e-13,0.003998913155233034
2.2700000000000002e-13,0.004007748982830241
2.2800000000000004e-13,0.004016565359291617
2.2900000000000003e-13,0.00402536241242319
2.3000000000000003e-13,0.004034140268637286
2.3100000000000003e-13,0.004042899052973715
2.32e-13,0.0040516388891205365
2.33e-13,0.0040603598994344405
2.34e-13,0.004069062204960719
2.35e-13,0.004077745925452864
2.36e-13,0.004086411179391779
2.37e-13,0.004095058084004642
2.38e-13,0.004103686755283391
2.39e-13,0.00411229730800288
2.4000000000000004e-13,0.004120889855738676
2.4100000000000003e-13,0.004129464510884533
2.4200000000000003e-13,0.004138021384669537
2.43e-13,0.004146560587174936
2.44e-13,0.004155082227350647
2.45e-13,0.00416358641303148
2.46e-13,0.0041720732509530414
2.47e-13,0.004180542846767359
2.48e-13,0.004188995305058226
2.49e-13,0.004197430729356256
2.5e-13,0.004205849222153673
2.51e-13,0.004214250884918836
2.5200000000000004e-13,0.004222635818110502
2.5300000000000003e-13,0.00423100412119183
2.5400000000000003e-13,0.004239355892644142
2.55e-13,0.0042476912299804475
2.56e-13,0.004256010229758705
2.57e-13,0.004264312987594881
2.58e-13,0.004272599598175757
2.59e-13,0.004280870155271525
2.6e-13,0.0042891247517481655
2.61e-13,0.004297363479579601
2.62e-13,0.004305586429859653
2.6300000000000004e-13,0.004313793692813786
2.6400000000000004e-13,0.00432198535781065
2.6500000000000003e-13,0.004330161513373428
2.6600000000000003e-13,0.004338322247191001
2.67e-13,0.004346467646128904
2.68e-13,0.004354597796240118
2.69e-13,0.0043627127827756615
2.7e-13,0.0043708126901950235
2.71e-13,0.004378897602176415
2.72e-13,0.004386967601626844
2.73e-13,0.00439502277069203
2.74e-13,0.004403063190766166
2.7500000000000004e-13,0.004411088942501491
2.7600000000000004e-13,0.004419100105817744
2.7700000000000003e-13,0.0044270967599114265
2.7800000000000003e-13,0.004435078983264951
2.79e-13,0.0044430468536556
2.8e-13,0.00445100044816439
2.81e-13,0.004458939843184748
2.82e-13,0.0044668651144310735
2.83e-13,0.00447477633694716
2.84e-13,0.004482673585114481
2.85e-13,0.004490556932660342
2.86e-13,0.004498426452665912
2.8700000000000004e-13,0.004506282217574124
2.8800000000000004e-13,0.004514124299197439
2.8900000000000003e-13,0.0045219527687255226
2.9000000000000003e-13,0.004529767696732761
2.91e-13,0.004537569153185695
2.92e-13,0.00454535720745031
2.93e-13,0.004553131928299245
2.94e-13,0.004560893383918858
2.95e-13,0.004568641641916214
2.96e-13,0.004576376769325939
2.97e-13,0.004584098832616992
2.9800000000000004e-13,0.004591807897699323
2.9900000000000004e-13,0.0045995040299304304
3.0000000000000003e-13,0.004607187294121823
3.0100000000000003e-13,0.0046148577545453906
3.0200000000000003e-13,0.0046225154749396655
3.03e-13,0.004630160518516
3.04e-13,0.004637792947964656
3.05e-13,0.004645412825460793
3.06e-13,0.0046530202126703795
3.07e-13,0.004660615170756007
3.08e-13,0.004668197760382629
3.09e-13,0.004675768041723208
3.1000000000000004e-13,0.004683326074464284
3.1100000000000004e-13,0.004690871917811466
3.1200000000000003e-13,0.004698405630494832
3.1300000000000003e-13,0.004705927270774267
3.14e-13,0.004713436896444712
3.15e-13,0.004720934564841346
3.16e-13,0.004728420332844681
3.17e-13,0.00473589425688561
3.18e-13,0.00474335639295035
3.19e-13,0.004750806796585344
3.2e-13,0.004758245522902081
3.2100000000000005e-13,0.004765672626581839
3.2200000000000004e-13,0.004773088161880388
3.2300000000000004e-13,0.0047804921826326
3.2400000000000003e-13,0.004787884742257009
3.2500000000000003e-13,0.004795265893760308
3.26e-13,0.004802635689741776
3.27e-13,0.004809994182397654
3.28e-13,0.004817341423525449
3.29e-13,0.004824677464528192
3.3e-13,0.004832002356418626
3.31e-13,0.0048393161498233445
3.32e-13,0.004846618894986874
3.3300000000000005e-13,0.004853910641775695
3.3400000000000004e-13,0.004861191439682212
3.3500000000000004e-13,0.004868461337828674
3.3600000000000003e-13,0.004875720384971037
3.3700000000000003e-13,0.004882968629502774
3.38e-13,0.004890206119458642
3.39e-13,0.004897432902518393
3.4e-13,0.004904649026010428
3.41e-13,0.004911854536915425
3.42e-13,0.004919049481869891
3.43e-13,0.004926233907169696
3.44e-13,0.004933407858773533
3.4500000000000004e-13,0.004940571382306355
3.4600000000000004e-13,0.004947724523062755
3.4700000000000004e-13,0.004954867326010303
3.4800000000000003e-13,0.004961999835792847
3.4900000000000003e-13,0.0049691220967337645
3.5e-13,0.004976234152839172
3.51e-13,0.004983336047801097
3.52e-13,0.0049904278250006056
3.53e-13,0.004997509527510899
3.54e-13,0.005004581198100357
3.55e-13,0.005011642879235547
3.5600000000000005e-13,0.005018694613084208
3.5700000000000004e-13,0.0050257364415181765
3.5800000000000004e-13,0.005032768406116289
3.5900000000000004e-13,0.005039790548167247
3.6000000000000003e-13,0.005046802908672442
3.6100000000000003e-13,0.005053805528348741
3.62e-13,0.005060798447631257
3.63e-13,0.005067781706676049
3.64e-13,0.005074755345362838
3.65e-13,0.0050817194032976385
3.66e-13,0.005088673919815398
3.67e-13,0.005095618933982572
3.6800000000000005e-13,0.005102554484599703
3.6900000000000004e-13,0.0051094806102039226
3.7000000000000004e-13,0.005116397349071471
3.7100000000000003e-13,0.00512330473922015
3.7200000000000003e-13,0.005130202818411765
3.7300000000000003e-13,0.005137091624154528
3.74e-13,0.005143971193705437
3.75e-13,0.0051508415640726295
3.76e-13,0.005157702772017697
3.77e-13,0.005164554854057982
3.78e-13,0.005171397846468842
3.79e-13,0.005178231785285893
3.8000000000000005e-13,0.005185056706307219
3.8100000000000004e-13,0.005191872645095552
3.8200000000000004e-13,0.005198679636980448
3.8300000000000003e-13,0.005205477717060406
3.8400000000000003e-13,0.005212266920204986
3.8500000000000003e-13,0.005219047281056897
3.86e-13,0.0052258188340340486
3.87e-13,0.0052325816133315965
3.88e-13,0.005239335652923952
3.89e-13,0.005246080986566774
3.9e-13,0.0052528176477989325
3.9100000000000005e-13,0.005259545669944453
3.9200000000000005e-13,0.0052662650861144454
3.9300000000000004e-13,0.005272975929208996
3.9400000000000004e-13,0.005279678231919045
3.9500000000000003e-13,0.005286372026728252
3.9600000000000003e-13,0.005293057345914821
3.97e-13,0.005299734221553324
3.98e-13,0.005306402685516487
3.99e-13,0.005313062769476971
4.e-13,0.005319714504909123
4.01e-13,0.005326357923090706
4.02e-13,0.005332993055104621
4.0300000000000005e-13,0.005339619931840597
4.0400000000000005e-13,0.005346238583996871
4.0500000000000004e-13,0.005352849042081844
4.0600000000000004e-13,0.005359451336415723
4.0700000000000003e-13,0.005366045497132134
4.0800000000000003e-13,0.005372631554179738
4.09e-13,0.005379209537323811
4.1e-13,0.0053857794761478055
4.11e-13,0.005392341400054914
4.12e-13,0.005398895338269595
4.13e-13,0.005405441319839092
4.14e-13,0.0054119793736349345
4.1500000000000005e-13,0.0054185095283544255
4.1600000000000004e-13,0.005425031812522104
4.1700000000000004e-13,0.005431546254491203
4.1800000000000004e-13,0.005438052882445086
4.1900000000000003e-13,0.005444551724398661
4.2000000000000003e-13,0.0054510428081998
4.21e-13,0.005457526161530719
4.22e-13,0.005464001811909358
4.23e-13,0.005470469786690744
4.24e-13,0.005476930113068338
4.25e-13,0.005483382818075361
4.2600000000000005e-13,0.005489827928586126
4.2700000000000005e-13,0.005496265471317332
4.2800000000000004e-13,0.0055026954728293566
4.2900000000000004e-13,0.005509117959527541
4.3000000000000004e-13,0.005515532957663441
4.3100000000000003e-13,0.005521940493336091
4.3200000000000003e-13,0.005528340592493239
4.33e-13,0.00553473328093256
4.34e-13,0.005541118584302884
4.35e-13,0.0055474965281053865
4.36e-13,0.005553867137694781
4.37e-13,0.005560230438280486
4.3800000000000005e-13,0.005566586454927798
4.3900000000000005e-13,0.005572935212559036
4.4000000000000004e-13,0.005579276735954683
4.4100000000000004e-13,0.00558561104975451
4.4200000000000004e-13,0.0055919381784586995
4.4300000000000003e-13,0.005598258146428945
4.4400000000000003e-13,0.0056045709778895425
4.45e-13,0.005610876696928475
4.46e-13,0.005617175327498492
4.47e-13,0.005623466893418156
4.48e-13,0.005629751418372902
4.49e-13,0.005636028925916072
4.5000000000000005e-13,0.00564229943946995
4.5100000000000005e-13,0.005648562982326774
4.5200000000000004e-13,0.005654819577649751
4.5300000000000004e-13,0.00566106924847405
4.5400000000000003e-13,0.0056673120177077934
4.550000000000001e-13,0.005673547908133038
4.560000000000001e-13,0.005679776942406737
4.570000000000001e-13,0.00568599914306171
4.580000000000001e-13,0.005692214532507582
4.590000000000001e-13,0.005698423133031736
4.600000000000001e-13,0.005704624966800231
4.610000000000001e-13,0.0057108200558587405
4.620000000000001e-13,0.005717008422133449
4.63e-13,0.005723190087431972
4.64e-13,0.005729365073444242
4.65e-13,0.005735533401743398
4.66e-13,0.005741695093786667
4.67e-13,0.00574785017091623
4.68e-13,0.005753998654360087
4.69e-13,0.0057601405652329095
4.7e-13,0.0057662759245368815
4.71e-13,0.005772404753162547
4.72e-13,0.005778527071889626
4.73e-13,0.005784642901387845
4.74e-13,0.005790752262217755
4.75e-13,0.005796855174831515
4.76e-13,0.00580295165957372
4.77e-13,0.005809041736682168
4.78e-13,0.005815125426288658
4.790000000000001e-13,0.005821202748419755
4.800000000000001e-13,0.005827273722997565
4.810000000000001e-13,0.005833338369840494
4.820000000000001e-13,0.0058393967086640035
4.830000000000001e-13,0.005845448759081359
4.840000000000001e-13,0.005851494540604363
4.850000000000001e-13,0.005857534072644097
4.86e-13,0.005863567374511643
4.87e-13,0.005869594465418805
4.88e-13,0.005875615364478821
4.89e-13,0.00588163009070707
4.9e-13,0.005887638663021774
4.91e-13,0.005893641100244685
4.92e-13,0.0058996374211017855
4.93e-13,0.005905627644223955
4.94e-13,0.0059116117881476485
4.95e-13,0.0059175898713155735
4.96e-13,0.005923561912077344
4.97e-13,0.005929527928690138
4.98e-13,0.005935487939319354
4.99e-13,0.0059414419620392464
5.e-13,0.00594739001483357
5.01e-13,0.005953332115596217
5.020000000000001e-13,0.0059592682821318355
5.030000000000001e-13,0.0059651985321564575
5.040000000000001e-13,0.005971122883298114
5.050000000000001e-13,0.005977041353097442
5.060000000000001e-13,0.005982953959008302
5.070000000000001e-13,0.005988860718398359
5.080000000000001e-13,0.005994761648549692
5.090000000000001e-13,0.006000656766659382
5.1e-13,0.006006546089840084
5.11e-13,0.006012429635120624
5.12e-13,0.00601830741944656
5.13e-13,0.0060241794596807546
5.14e-13,0.00603004577260394
5.15e-13,0.006035906374915276
5.16e-13,0.006041761283232904
5.17e-13,0.006047610514094494
5.18e-13,0.006053454083957798
5.19e-13,0.006059292009201177
5.2e-13,0.006065124306124143
5.21e-13,0.0060709509909478935
5.22e-13,0.006076772079815825
5.23e-13,0.006082587588794071
5.24e-13,0.0060883975338720045
5.250000000000001e-13,0.006094201930962754
5.260000000000001e-13,0.0061000007959037175
5.270000000000001e-13,0.006105794144457058
5.280000000000001e-13,0.006111581992310212
5.290000000000001e-13,0.006117364355076377
5.300000000000001e-13,0.006123141248295001
5.310000000000001e-13,0.00612891268743228
5.320000000000001e-13,0.006134678687881627
5.330000000000001e-13,0.006140439264964166
5.34e-13,0.0061461944339291875
5.35e-13,0.006151944209954634
5.36e-13,0.0061576886081475685
5.37e-13,0.0061634276435446195
5.38e-13,0.006169161331112455
5.39e-13,0.006174889685748235
5.4e-13,0.006180612722280064
5.41e-13,0.006186330455467427
5.42e-13,0.006192042900001646
5.43e-13,0.006197750070506317
5.44e-13,0.006203451981537738
5.45e-13,0.006209148647585359
5.46e-13,0.006214840083072193
5.47e-13,0.006220526302355249
5.480000000000001e-13,0.006226207319725961
5.490000000000001e-13,0.006231883149410592
5.500000000000001e-13,0.006237553805570661
5.510000000000001e-13,0.006243219302303352
5.520000000000001e-13,0.0062488796536419216
5.530000000000001e-13,0.0062545348735561015
5.540000000000001e-13,0.006260184975952504
5.550000000000001e-13,0.006265829974675021
5.560000000000001e-13,0.006271469883505215
5.57e-13,0.006277104716162719
5.58e-13,0.006282734486305614
5.59e-13,0.00628835920753083
5.6e-13,0.006293978893374509
5.61e-13,0.0062995935573124055
5.62e-13,0.006305203212760253
5.63e-13,0.00631080787307413
5.64e-13,0.006316407551550847
5.65e-13,0.006322002261428301
5.66e-13,0.006327592015885847
5.67e-13,0.006333176828044662
5.68e-13,0.006338756710968091
5.69e-13,0.006344331677662021
5.7e-13,0.00634990174107522
5.71e-13,0.006355466914099693
5.720000000000001e-13,0.006361027209571038
5.730000000000001e-13,0.006366582640268766
5.740000000000001e-13,0.006372133218916679
5.750000000000001e-13,0.006377678958183177
5.760000000000001e-13,0.006383219870681616
5.770000000000001e-13,0.006388755968970633
5.780000000000001e-13,0.006394287265554479
5.790000000000001e-13,0.006399813772883349
5.800000000000001e-13,0.006405335503353711
5.81e-13,0.006410852469308625
5.82e-13,0.006416364683038067
5.83e-13,0.006421872156779253
5.84e-13,0.006427374902716947
5.85e-13,0.006432872932983775
5.86e-13,0.006438366259660553
5.87e-13,0.00644385489477657
5.88e-13,0.006449338850309922
5.89e-13,0.0064548181381877965
5.9e-13,0.006460292770286781
5.91e-13,0.006465762758433174
5.92e-13,0.0064712281144032584
5.93e-13,0.006476688849923625
5.94e-13,0.006482144976671444
5.950000000000001e-13,0.006487596506274772
5.960000000000001e-13,0.006493043450312823
5.970000000000001e-13,0.006498485820316274
5.980000000000001e-13,0.0065039236277675385
5.990000000000001e-13,0.006509356884101046
6.000000000000001e-13,0.006514785600703535
6.010000000000001e-13,0.006520209788914317
6.020000000000001e-13,0.0065256294600255635
6.030000000000001e-13,0.006531044625282574
6.040000000000001e-13,0.0065364552958840465
6.05e-13,0.006541861482982352
6.06e-13,0.006547263197683807
6.07e-13,0.00655266045104892
6.08e-13,0.006558053254092679
6.09e-13,0.006563441617784799
6.1e-13,0.006568825553049986
6.11e-13,0.0065742050707681965
6.12e-13,0.006579580181774893
6.13e-13,0.006584950896861294
6.14e-13,0.006590317226774631
6.15e-13,0.006595679182218402
6.16e-13,0.006601036773852616
6.17e-13,0.006606390012294035
6.180000000000001e-13,0.006611738908116432
6.190000000000001e-13,0.0066170834718508225
6.200000000000001e-13,0.006622423713985711
6.210000000000001e-13,0.0066277596449673334
6.220000000000001e-13,0.006633091275199894
6.230000000000001e-13,0.0066384186150457904
6.240000000000001e-13,0.006643741674825872
6.250000000000001e-13,0.006649060464819646
6.260000000000001e-13,0.0066543749952655325
6.270000000000001e-13,0.006659685276361079
6.28e-13,0.006664991318263192
6.29e-13,0.006670293131088366
6.3e-13,0.006675590724912906
6.31e-13,0.006680884109773153
6.32e-13,0.006686173295665701
6.33e-13,0.006691458292547623
6.34e-13,0.006696739110336685
6.35e-13,0.006702015758911564
6.36e-13,0.006707288248112065
6.37e-13,0.006712556587739333
6.38e-13,0.0067178207875560605
6.39e-13,0.006723080857286715
6.4e-13,0.006728336806617726
6.410000000000001e-13,0.00673358864519771
6.420000000000001e-13,0.00673883638263767
6.430000000000001e-13,0.006744080028511197
6.440000000000001e-13,0.006749319592354685
6.450000000000001e-13,0.00675455508366752
6.460000000000001e-13,0.006759786511912289
6.470000000000001e-13,0.006765013886514975
6.480000000000001e-13,0.00677023721686516
6.490000000000001e-13,0.006775456512316214
6.500000000000001e-13,0.0067806717821855
6.510000000000001e-13,0.006785883035754556
6.52e-13,0.0067910902822693004
6.53e-13,0.006796293530940212
6.54e-13,0.006801492790942525
6.55e-13,0.00680668807141642
6.56e-13,0.006811879381467201
6.57e-13,0.0068170667301655
6.58e-13,0.006822250126547441
6.59e-13,0.006827429579614836
6.6e-13,0.006832605098335362
6.61e-13,0.006837776691642746
6.62e-13,0.0068429443684369425
6.63e-13,0.006848108137584311
6.64e-13,0.006853268007917796
6.650000000000001e-13,0.006858423988237098
6.660000000000001e-13,0.006863576087308851
6.670000000000001e-13,0.006868724313866805
6.680000000000001e-13,0.006873868676611983
6.690000000000001e-13,0.00687900918421286
6.700000000000001e-13,0.006884145845305539
6.710000000000001e-13,0.006889278668493904
6.720000000000001e-13,0.006894407662349809
6.730000000000001e-13,0.006899532835413225
6.740000000000001e-13,0.006904654196192421
6.750000000000001e-13,0.006909771753164118
6.76e-13,0.006914885514773658
6.77e-13,0.006919995489435164
6.78e-13,0.0069251016855317055
6.79e-13,0.00693020411141545
6.8e-13,0.006935302775407836
6.81e-13,0.006940397685799716
6.82e-13,0.006945488850851519
6.83e-13,0.006950576278793416
6.84e-13,0.006955659977825462
6.85e-13,0.006960739956117754
6.86e-13,0.00696581622181059
6.87e-13,0.006970888783014613
6.880000000000001e-13,0.006975957647810961
6.890000000000001e-13,0.00698102282425143
6.900000000000001e-13,0.006986084320358608
6.910000000000001e-13,0.006991142144126029
6.920000000000001e-13,0.0069961963035183265
6.930000000000001e-13,0.007001246806471367
6.940000000000001e-13,0.007006293660892403
6.950000000000001e-13,0.0070113368746602175
6.960000000000001e-13,0.0070163764556252645
6.970000000000001e-13,0.007021412411609815
6.980000000000001e-13,0.007026444750408094
6.990000000000001e-13,0.007031473479786424
7.e-13,0.007036498607483363
7.01e-13,0.007041520141209843
7.02e-13,0.0070465380886493125
7.03e-13,0.0070515524574578685
7.04e-13,0.007056563255264392
7.05e-13,0.007061570489670688
7.06e-13,0.007066574168251618
7.07e-13,0.007071574298555228
7.08e-13,0.007076570888102891
7.09e-13,0.00708156394438943
7.1e-13,0.0070865534748832575
7.110000000000001e-13,0.007091539487026494
7.120000000000001e-13,0.00709652198823511
7.130000000000001e-13,0.007101500985899046
7.140000000000001e-13,0.007106476487382347
7.150000000000001e-13,0.007111448500023277
7.160000000000001e-13,0.007116417031134464
7.170000000000001e-13,0.007121382088003006
7.180000000000001e-13,0.007126343677890608
7.190000000000001e-13,0.007131301808033703
7.200000000000001e-13,0.007136256485643574
7.210000000000001e-13,0.007141207717906473
7.220000000000001e-13,0.007146155511983752
7.23e-13,0.007151099875011967
7.24e-13,0.007156040814103019
7.25e-13,0.007160978336344261
7.26e-13,0.007165912448798613
7.27e-13,0.007170843158504684
7.28e-13,0.007175770472476897
7.29e-13,0.007180694397705592
7.3e-13,0.0071856149411571495
7.31e-13,0.007190532109774104
7.32e-13,0.007195445910475255
7.33e-13,0.007200356350155788
7.34e-13,0.007205263435687375
7.350000000000001e-13,0.007210167173918302
7.360000000000001e-13,0.007215067571673565
7.370000000000001e-13,0.0072199646357549874
7.380000000000001e-13,0.007224858372941338
7.390000000000001e-13,0.007229748789988426
7.400000000000001e-13,0.007234635893629221
7.410000000000001e-13,0.0072395196905739485
7.420000000000001e-13,0.007244400187510215
7.430000000000001e-13,0.007249277391103101
7.440000000000001e-13,0.0072541513079952625
7.450000000000001e-13,0.0072590219448070625
7.460000000000001e-13,0.00726388930813664
7.47e-13,0.007268753404560045
7.48e-13,0.007273614240631319
7.49e-13,0.0072784718228826204
7.5e-13,0.007283326157824303
7.51e-13,0.007288177251945032
7.52e-13,0.007293025111711886
7.53e-13,0.007297869743570453
7.54e-13,0.007302711153944925
7.55e-13,0.007307549349238211
7.56e-13,0.0073123843358320235
7.57e-13,0.0073172161200869825
7.580000000000001e-13,0.007322044708342708
7.590000000000001e-13,0.007326870106917924
7.600000000000001e-13,0.00733169232211055
7.610000000000001e-13,0.007336511360197797
7.620000000000001e-13,0.007341327227436266
7.630000000000001e-13,0.007346139930062036
7.640000000000001e-13,0.007350949474290768
7.650000000000001e-13,0.007355755866317789
7.660000000000001e-13,0.007360559112318186
7.670000000000001e-13,0.00736535921844691
7.680000000000001e-13,0.00737015619083885
7.690000000000001e-13,0.00737495003560894
7.700000000000001e-13,0.0073797407588522415
7.71e-13,0.007384528366644033
7.72e-13,0.007389312865039904
7.73e-13,0.007394094260075842
7.74e-13,0.007398872557768328
7.75e-13,0.007403647764114408
7.76e-13,0.007408419885091799
7.77e-13,0.007413188926658962
7.78e-13,0.007417954894755203
7.79e-13,0.007422717795300749
7.8e-13,0.007427477634196827
7.810000000000001e-13,0.007432234417325773
7.820000000000001e-13,0.007436988150551088
7.830000000000001e-13,0.007441738839717547
7.840000000000001e-13,0.007446486490651262
7.850000000000001e-13,0.007451231109159784
7.860000000000001e-13,0.007455972701032169
7.870000000000001e-13,0.007460711272039074
7.880000000000001e-13,0.0074654468279328305
7.890000000000001e-13,0.007470179374447527
7.900000000000001e-13,0.007474908917299094
7.910000000000001e-13,0.007479635462185377
7.920000000000001e-13,0.007484359014786225
7.930000000000001e-13,0.007489079580763565
7.94e-13,0.007493797165761483
7.95e-13,0.007498511775406299
7.96e-13,0.007503223415306652
7.97e-13,0.007507932091053568
7.98e-13,0.007512637808220548
7.99e-13,0.007517340572363637
8.e-13,0.007522040389021506
8.01e-13,0.007526737263715519
8.02e-13,0.007531431201949825
8.03e-13,0.007536122209211411
8.040000000000001e-13,0.0075408102909701995
8.050000000000001e-13,0.007545495452679104
8.060000000000001e-13,0.007550177699774114
8.070000000000001e-13,0.007554857037674365
8.080000000000001e-13,0.007559533471782214
8.090000000000001e-13,0.007564207007483307
8.100000000000001e-13,0.007568877650146656
8.110000000000001e-13,0.007573545405124707
8.120000000000001e-13,0.007578210277753416
8.130000000000001e-13,0.007582872273352316
8.140000000000001e-13,0.007587531397224592
8.150000000000001e-13,0.0075921876546571464
8.160000000000001e-13,0.007596841050920668
8.170000000000001e-13,0.007601491591269714
8.18e-13,0.007606139280942759
8.19e-13,0.0076107841251622805
8.2e-13,0.007615426129134822
8.21e-13,0.007620065298051056
8.22e-13,0.007624701637085858
8.23e-13,0.007629335151398376
8.24e-13,0.007633965846132084
8.25e-13,0.007638593726414865
8.26e-13,0.007643218797359065
8.27e-13,0.007647841064061567
8.280000000000001e-13,0.00765246053160385
8.290000000000001e-13,0.007657077205052056
8.300000000000001e-13,0.007661691089457065
8.310000000000001e-13,0.0076663021898545364
8.320000000000001e-13,0.007670910511264996
8.330000000000001e-13,0.007675516058693885
8.340000000000001e-13,0.007680118837131634
8.350000000000001e-13,0.0076847188515537165
8.360000000000001e-13,0.007689316106920718
8.370000000000001e-13,0.007693910608178395
8.380000000000001e-13,0.007698502360257737
8.390000000000001e-13,0.007703091368075031
8.400000000000001e-13,0.007707677636531924
8.410000000000001e-13,0.007712261170515472
8.42e-13,0.007716841974898219
8.43e-13,0.007721420054538241
8.44e-13,0.007725995414279219
8.45e-13,0.0077305680589504905
8.46e-13,0.007735137993367109
8.47e-13,0.007739705222329902
8.48e-13,0.007744269750625546
8.49e-13,0.007748831583026599
8.5e-13,0.007753390724291574
8.510000000000001e-13,0.007757947179165002
8.520000000000001e-13,0.0077625009523774715
8.530000000000001e-13,0.007767052048645701
8.540000000000001e-13,0.007771600472672595
8.550000000000001e-13,0.007776146229147285
8.560000000000001e-13,0.007780689322745211
8.570000000000001e-13,0.0077852297581281526
8.580000000000001e-13,0.007789767539944302
8.590000000000001e-13,0.007794302672828317
8.600000000000001e-13,0.007798835161401363
8.610000000000001e-13,0.007803365010271182
8.620000000000001e-13,0.007807892224032146
8.630000000000001e-13,0.007812416807265303
8.640000000000001e-13,0.007816938764538437
8.65e-13,0.007821458100406126
8.66e-13,0.007825974819409779
8.67e-13,0.00783048892607771
8.68e-13,0.007835000424925178
8.69e-13,0.007839509320454442
8.7e-13,0.007844015617154813
8.71e-13,0.007848519319502712
8.72e-13,0.00785302043196171
8.73e-13,0.007857518958982592
8.740000000000001e-13,0.007862014905003399
8.750000000000001e-13,0.007866508274449487
8.760000000000001e-13,0.007870999071733569
8.770000000000001e-13,0.00787548730125577
8.780000000000001e-13,0.007879972967403684
8.790000000000001e-13,0.007884456074552406
8.800000000000001e-13,0.007888936627064603
8.810000000000001e-13,0.007893414629290546
8.820000000000001e-13,0.007897890085568173
8.830000000000001e-13,0.007902363000223126
8.840000000000001e-13,0.007906833377568806
8.850000000000001e-13,0.007911301221906425
8.860000000000001e-13,0.007915766537525043
8.870000000000001e-13,0.00792022932870163
8.880000000000001e-13,0.007924689599701096
8.89e-13,0.007929147354776366
8.9e-13,0.007933602598168388
8.91e-13,0.00793805533410622
8.92e-13,0.007942505566807055
8.93e-13,0.007946953300476265
8.94e-13,0.007951398539307462
8.95e-13,0.007955841287482529
8.96e-13,0.007960281549171675
8.97e-13,0.00796471932853348
8.980000000000001e-13,0.007969154629714939
8.990000000000001e-13,0.007973587456851504
9.000000000000001e-13,0.007978017814067128
9.010000000000001e-13,0.007982445705474326
9.020000000000001e-13,0.007986871135174193
9.030000000000001e-13,0.007991294107256469
9.040000000000001e-13,0.007995714625799578
9.050000000000001e-13,0.008000132694870661
9.060000000000001e-13,0.00800454831852564
9.070000000000001e-13,0.00800896150080924
9.080000000000001e-13,0.00801337224575505
9.090000000000001e-13,0.00801778055738555
9.100000000000002e-13,0.008022186439712167
9.110000000000003e-13,0.008026589896735312
9.120000000000002e-13,0.008030990932444419
9.130000000000002e-13,0.008035389550817996
9.140000000000001e-13,0.008039785755823654
9.150000000000002e-13,0.008044179551418168
9.160000000000001e-13,0.008048570941547492
9.170000000000002e-13,0.008052959930146823
9.180000000000001e-13,0.008057346521140632
9.190000000000002e-13,0.008061730718442716
9.200000000000001e-13,0.008066112525956211
9.210000000000002e-13,0.008070491947573668
9.220000000000001e-13,0.008074868987177068
9.230000000000002e-13,0.00807924364863787
9.240000000000001e-13,0.008083615935817058
9.250000000000002e-13,0.008087985852565163
9.26e-13,0.008092353402722328
9.270000000000002e-13,0.008096718590118315
9.28e-13,0.008101081418572577
9.290000000000002e-13,0.008105441891894275
9.3e-13,0.008109800013882326
9.310000000000002e-13,0.008114155788325436
9.320000000000003e-13,0.008118509219002144
9.330000000000002e-13,0.008122860309680855
9.340000000000003e-13,0.008127209064119885
9.350000000000002e-13,0.008131555486067487
9.360000000000003e-13,0.008135899579261906
9.370000000000001e-13,0.008140241347431399
9.380000000000002e-13,0.008144580794294283
9.390000000000001e-13,0.008148917923558967
9.400000000000002e-13,0.008153252738923991
9.410000000000001e-13,0.008157585244078063
9.420000000000002e-13,0.0081619154427001
9.430000000000001e-13,0.00816624333845925
9.440000000000002e-13,0.008170568935014942
9.450000000000001e-13,0.008174892236016919
9.460000000000002e-13,0.008179213245105272
9.470000000000001e-13,0.008183531965910476
9.480000000000002e-13,0.008187848402053425
9.49e-13,0.008192162557145468
9.500000000000002e-13,0.008196474434788449
9.51e-13,0.008200784038574726
9.520000000000002e-13,0.008205091372087232
9.53e-13,0.008209396438899483
9.540000000000002e-13,0.008213699242575631
9.55e-13,0.008217999786670488
9.560000000000002e-13,0.00822229807472957
9.570000000000003e-13,0.008226594110289115
9.580000000000002e-13,0.008230887896876137
9.590000000000003e-13,0.008235179438008442
9.600000000000002e-13,0.008239468737194677
9.610000000000002e-13,0.008243755797934349
9.620000000000001e-13,0.008248040623717867
9.630000000000002e-13,0.008252323218026571
9.640000000000001e-13,0.008256603584332773
9.650000000000002e-13,0.00826088172609978
9.660000000000001e-13,0.008265157646781927
9.670000000000002e-13,0.00826943134982462
9.680000000000001e-13,0.008273702838664349
9.690000000000002e-13,0.008277972116728751
9.700000000000001e-13,0.00828223918743661
9.710000000000002e-13,0.0082865040541979
9.72e-13,0.00829076672041383
9.730000000000002e-13,0.008295027189476858
9.74e-13,0.008299285464770729
9.750000000000002e-13,0.008303541549670506
9.76e-13,0.008307795447542602
9.770000000000002e-13,0.008312047161744817
9.78e-13,0.008316296695626352
9.790000000000002e-13,0.008320544052527856
9.800000000000003e-13,0.00832478923578145
9.810000000000002e-13,0.008329032248710755
9.820000000000003e-13,0.008333273094630935
9.830000000000002e-13,0.0083375117768487
9.840000000000003e-13,0.008341748298662379
9.850000000000001e-13,0.008345982663361893
9.860000000000002e-13,0.008350214874228847
9.870000000000001e-13,0.008354444934536508
9.880000000000002e-13,0.008358672847549863
9.890000000000001e-13,0.008362898616525644
9.900000000000002e-13,0.008367122244712349
9.910000000000001e-13,0.008371343735350274
9.920000000000002e-13,0.008375563091671548
9.930000000000001e-13,0.008379780316900162
9.940000000000002e-13,0.008383995414251983
9.950000000000001e-13,0.008388208386934801
9.960000000000002e-13,0.008392419238148346
9.97e-13,0.008396627971084324
9.980000000000002e-13,0.008400834588926437
9.99e-13,0.008405039094850412
1.0000000000000002e-12,0.00840924149202404
1.e-12,0.008409241492024037
9.564078436269893e-12,0.02591920905040197
1.8128156872539787e-11,0.03556358671009355
2.669223530880968e-11,0.043006553575246374
3.525631374507958e-11,0.04925594266192136
4.382039218134947e-11,0.05472182617934029
5.238447061761936e-11,0.05961971826623269
6.094854905388926e-11,0.0640796436015719
6.951262749015914e-11,0.06818725943691059
7.807670592642903e-11,0.07200256332877504
8.664078436269893e-11,0.07556952809387217
9.520486279896882e-11,0.07892152604463055
1.0376894123523871e-10,0.08208459543044162
1.1233301967150861e-10,0.08507951429767262
1.2089709810777851e-10,0.08792317463462554
1.294611765440484e-10,0.09062952555270105
1.380252549803183e-10,0.0932102401192584
1.465893334165882e-10,0.09567519885775004
1.5515341185285807e-10,0.0980328480307781
1.6371749028912797e-10,0.10029047021574654
1.7228156872539787e-10,0.10245439207609548
1.8084564716166775e-10,0.10453014627580194
1.8940972559793765e-10,0.10652259932616281
1.9797380403420755e-10,0.10843605372696416
2.0653788247047743e-10,0.1102743304380235
2.1510196090674733e-10,0.11204083610727743
2.2366603934301723e-10,0.11373861834780973
2.3223011777928713e-10,0.11537041154489548
2.4079419621555703e-10,0.11693867508506174
2.493582746518269e-10,0.11844562546571932
2.579223530880968e-10,0.1198932634210426
2.664864315243667e-10,0.1212833969565157
2.750505099606366e-10,0.1226176609993428
2.836145883969065e-10,0.12389753422949684
2.921786668331764e-10,0.12512435354564808
3.007427452694463e-10,0.12629932653367915
3.0930682370571614e-10,0.12742354223718308
3.1787090214198604e-10,0.12849798047498853
3.2643498057825595e-10,0.12952351990717115
3.3499905901452585e-10,0.13050094501580062
3.4356313745079575e-10,0.13143095213800762
3.5212721588706565e-10,0.13231415466544277
3.606912943233355e-10,0.13315108750475665
3.692553727596054e-10,0.1339422108775155
3.778194511958753e-10,0.13468791352431972
3.863835296321452e-10,0.13538851536628427
3.949476080684151e-10,0.13604426966705208
4.03511686504685e-10,0.1366553647297968
4.1207576494095486e-10,0.1372219251559542
4.2063984337722476e-10,0.1377440126854575
4.2920392181349466e-10,0.1382216266318432
4.3776800024976456e-10,0.1386547039195609
4.4633207868603446e-10,0.13904311872499883
4.5489615712230437e-10,0.13938668171697477
4.6346023555857427e-10,0.13968513888659131
4.720243139948441e-10,0.1399381699502583
4.805883924311141e-10,0.14014538630318504
4.891524708673839e-10,0.1403063284935613
4.977165493036538e-10,0.1404204631797749
5.062806277399237e-10,0.1404871795241232
5.148447061761936e-10,0.14050578496628435
5.234087846124635e-10,0.14047550030798492
5.319728630487334e-10,0.1403954540264196
5.405369414850033e-10,0.14026467571753728
5.491010199212732e-10,0.14008208855065857
5.57665098357543e-10,0.13984650059222986
5.66229176793813e-10,0.13955659482781388
5.747932552300828e-10,0.1392109176763423
5.833573336663528e-10,0.1388078657475038
5.919214121026226e-10,0.13834567053967534
6.004854905388926e-10,0.1378223807090933
6.090495689751624e-10,0.13723584145711187
6.176136474114323e-10,0.13658367047620495
6.261777258477022e-10,0.1358632297598132
6.347418042839721e-10,0.13507159240663574
6.43305882720242e-10,0.13420550332332384
6.518699611565119e-10,0.1332613324323662
6.604340395927817e-10,0.1322350185983299
6.689981180290517e-10,0.13112200195850873
6.775621964653215e-10,0.1299171416297838
6.861262749015915e-10,0.12861461478324937
6.946903533378614e-10,0.12720779171400898
7.032544317741313e-10,0.12568907960615244
7.118185102104012e-10,0.1240497249240364
7.20382588646671e-10,0.1222795603096238
7.28946667082941e-10,0.12036667581615318
7.375107455192108e-10,0.1182969850685495
7.460748239554808e-10,0.11605364246532432
7.546389023917506e-10,0.11361624419820056
7.632029808280206e-10,0.11095970698701417
7.717670592642904e-10,0.1080526511761714
7.803311377005603e-10,0.10485499329553523
7.888952161368302e-10,0.10131422184965928
7.974592945731001e-10,0.09735936152963415
8.0602337300937e-10,0.09289060672487803
8.145874514456399e-10,0.08776013984759137
8.231515298819097e-10,0.08173291962262905
8.317156083181797e-10,0.07439435394336641
8.402796867544495e-10,0.06487926589268081
8.488437651907195e-10,0.05066386345191391
8.564078436269893e-10,5.3075442687436266e-11
0.0010000008564078438,2.359331807400064e-8
0.0020000008564078436,3.3365948187925276e-8
0.0030000008564078436,4.086475668859002e-8
0.004000000856407844,4.718654659917391e-8
0.005000000856407844,5.275615623502494e-8
0.006000000856407844,5.779146875995374e-8
0.007000000856407844,6.242191684153136e-8
0.008000000856407844,6.673183305521741e-8
0.009000000856407845,7.077979502405863e-8
0.010000000856407844,7.460845276767307e-8
0.011000000856407843,7.825000361101878e-8
0.012000000856407844,8.172946167608594e-8
0.013000000856407845,8.506671938308865e-8
0.014000000856407844,8.827790543131106e-8
0.015000000856407843,9.13763121825227e-8
0.016000000856407844,9.437304842388104e-8
0.017000000856407845,9.727751081084746e-8
0.018000000856407846,1.0009773199375146e-7
0.019000000856407843,1.0284064270039955e-7
0.020000000856407844,1.0551227242254615e-7
0.021000000856407845,1.0811790542046188e-7
0.022000000856407843,1.1066220363451239e-7
0.023000000856407844,1.131493046995192e-7
0.024000000856407844,1.155829009617036e-7
0.025000000856407845,1.1796630381367952e-7
0.026000000856407846,1.2030249655015347e-7
0.027000000856407844,1.2259417815270853e-7
0.028000000856407845,1.248437998367415e-7
0.029000000856407845,1.2705359577129145e-7
0.030000000856407843,1.2922560906860946e-7
0.031000000856407844,1.313617139043619e-7
0.03200000085640784,1.3346363445009944e-7
0.03300000085640784,1.3553296116210304e-7
0.03400000085640784,1.3757116486424936e-7
0.035000000856407844,1.3957960897940942e-7
0.036000000856407845,1.415595601984662e-7
0.03700000085640784,1.435121978241624e-7
0.03800000085640784,1.454386219855643e-7
0.03900000085640784,1.473398608856348e-7
0.04000000085640784,1.492168772174802e-7
0.04100000085640784,1.5107057386292975e-7
0.04200000085640784,1.5290179896918567e-7
0.043000000856407844,1.5471135048454466e-7
0.04400000085640784,1.564999802220114e-7
0.04500000085640784,1.5826839750951013e-7
0.04600000085640784,1.600172724769631e-7
0.04700000085640784,1.6174723902343745e-7
0.04800000085640784,1.634588975016146e-7
0.04900000085640784,1.651528171518176e-7
0.05000000085640784,1.668295383135734e-7
0.051000000856407844,1.684895744390685e-7
0.052000000856407845,1.7013341392976498e-7
0.05300000085640784,1.7176152181479732e-7
0.05400000085640784,1.7337434128749687e-7
0.05500000085640784,1.7497229511443174e-7
0.05600000085640784,1.7655578692965614e-7
0.05700000085640784,1.7812520242539655e-7
0.05800000085640784,1.79680910449126e-7
0.059000000856407844,1.8122326401586854e-7
0.06000000085640784,1.8275260124360345e-7
0.06100000085640784,1.8426924621879225e-7
0.06200000085640784,1.8577350979830317e-7
0.06300000085640785,1.8726569035335487e-7
0.06400000085640785,1.8874607446052204e-7
0.06500000085640785,1.9021493754433505e-7
0.06600000085640785,1.9167254447555507e-7
0.06700000085640785,1.9311915012880516e-7
0.06800000085640785,1.9455499990288178e-7
0.06900000085640785,1.9598033020675486e-7
0.07000000085640785,1.9739536891398194e-7
0.07100000085640785,1.9880033578800963e-7
0.07200000085640786,2.0019544288061035e-7
0.07300000085640784,2.0158089490549958e-7
0.07400000085640784,2.0295688958899725e-7
0.07500000085640784,2.0432361799943436e-7
0.07600000085640785,2.0568126485685835e-7
0.07700000085640785,2.0703000882445875e-7
0.07800000085640785,2.083700227830141e-7
0.07900000085640785,2.0970147408955465e-7
0.08000000085640785,2.1102452482133565e-7
0.08100000085640785,2.123393320061285e-7
0.08200000085640785,2.1364604783975576e-7
0.08300000085640785,2.1494481989172376e-7
0.08400000085640785,2.1623579129973813e-7
0.08500000085640785,2.175191009538295e-7
0.08600000085640785,2.1879488367075819e-7
0.08700000085640786,2.2006327035931953e-7
0.08800000085640784,2.2132438817712182e-7
0.08900000085640784,2.2257836067936985e-7
0.09000000085640784,2.2382530796014558e-7
0.09100000085640784,2.2506534678664407e-7
0.09200000085640785,2.262985907267889e-7
0.09300000085640785,2.2752515027062185e-7
0.09400000085640785,2.2874513294583426e-7
0.09500000085640785,2.299586434277819e-7
0.09600000085640785,2.311657836443017e-7
0.09700000085640785,2.3236665287562765e-7
0.09800000085640785,2.3356134784968336e-7
0.09900000085640785,2.347499628330091e-7
0.10000000085640785,2.3593258971756633e-7
0.10100000085640785,2.3710931810364568e-7
0.10200000085640785,2.3828023537908927e-7
0.10300000085640786,2.3944542679502684e-7
0.10400000085640786,2.406049755383103e-7
0.10500000085640784,2.41758962800822e-7
0.10600000085640784,2.42907467845819e-7
0.10700000085640785,2.4405056807146736e-7
0.10800000085640785,2.451883390717109e-7
0.10900000085640785,2.463208546946089e-7
0.11000000085640785,2.4744818709827107e-7
0.11100000085640785,2.4857040680450946e-7
0.11200000085640785,2.4968758275031954e-7
0.11300000085640785,2.5079978233729794e-7
0.11400000085640785,2.51907071479096e-7
0.11500000085640785,2.530095146470044e-7
0.11600000085640785,2.5410717491375777e-7
0.11700000085640785,2.552001139956435e-7
0.11800000085640786,2.562883922929944e-7
0.11900000085640786,2.5737206892914026e-7
0.12000000085640784,2.5845120178788967e-7
0.12100000085640784,2.5952584754960883e-7
0.12200000085640784,2.6059606172596155e-7
0.12300000085640785,2.616618986933702e-7
0.12400000085640785,2.62723411725255e-7
0.12500000085640783,2.637806530231059e-7
0.12600000085640783,2.648336737464376e-7
0.12700000085640784,2.658825240416769e-7
0.12800000085640784,2.669272530700289e-7
0.12900000085640784,2.679679090343648e-7
0.13000000085640784,2.690045392051739e-7
0.13100000085640784,2.70037189945619e-7
0.13200000085640784,2.710659067357322e-7
0.13300000085640784,2.720907341957881e-7
0.13400000085640784,2.731117161088871e-7
0.13500000085640784,2.74128895442782e-7
0.13600000085640784,2.751423143709779e-7
0.13700000085640784,2.7615201429313597e-7
0.13800000085640785,2.771580358548075e-7
0.13900000085640785,2.7816041896652566e-7
0.14000000085640785,2.7915920282228104e-7
0.14100000085640785,2.8015442591740327e-7
0.14200000085640785,2.8114612606587373e-7
0.14300000085640785,2.821343404170901e-7
0.14400000085640785,2.8311910547210487e-7
0.14500000085640782,2.841004570993563e-7
0.14600000085640782,2.8507843054991293e-7
0.14700000085640783,2.8605306047224854e-7
0.14800000085640783,2.870243809265656e-7
0.14900000085640783,2.87992425398684e-7
0.15000000085640783,2.889572268135111e-7
0.15100000085640783,2.8991881754810823e-7
0.15200000085640783,2.908772294443682e-7
0.15300000085640783,2.918324938213186e-7
0.15400000085640783,2.9278464148706354e-7
0.15500000085640783,2.937337027503767e-7
0.15600000085640783,2.9467970743195915e-7
0.15700000085640783,2.9562268487537175e-7
0.15800000085640784,2.965626639576562e-7
0.15900000085640784,2.9749967309965246e-7
0.16000000085640784,2.9843374027602577e-7
0.16100000085640784,2.9936489302501184e-7
0.16200000085640784,3.002931584578895e-7
0.16300000085640784,3.012185632681915e-7
0.16400000085640784,3.021411337406607e-7
0.16500000085640784,3.030608957599614e-7
0.16600000085640784,3.0397787481915277e-7
0.16700000085640784,3.048920960279339e-7
0.16800000085640784,3.0580358412066596e-7
0.16900000085640784,3.067123634641805e-7
0.17000000085640785,3.0761845806537995e-7
0.17100000085640785,3.0852189157863705e-7
0.17200000085640785,3.0942268731300004e-7
0.17300000085640785,3.103208682392097e-7
0.17400000085640785,3.112164569965337e-7
0.17500000085640785,3.1210947589942485e-7
0.17600000085640782,3.1299994694400824e-7
0.17700000085640782,3.1388789181440295e-7
0.17800000085640783,3.1477333188888264e-7
0.17900000085640783,3.1565628824588153e-7
0.18000000085640783,3.1653678166984855e-7
0.18100000085640783,3.1741483265695657e-7
0.18200000085640783,3.1829046142066854e-7
0.18300000085640783,3.1916368789716733e-7
0.18400000085640783,3.200345317506515e-7
0.18500000085640783,3.209030123785022e-7
0.18600000085640783,3.2176914891632404e-7
0.18700000085640783,3.226329602428646e-7
0.18800000085640783,3.2349446498481576e-7
0.18900000085640783,3.243536815214998e-7
0.19000000085640784,3.2521062798944453e-7
0.19100000085640784,3.260653222868498e-7
0.19200000085640784,3.2691778207794934e-7
0.19300000085640784,3.277680247972702e-7
0.19400000085640784,3.2861606765379304e-7
0.19500000085640784,3.2946192763501614e-7
0.19600000085640784,3.303056215109258e-7
0.19700000085640784,3.311471658378754e-7
0.19800000085640784,3.3198657696237614e-7
0.19900000085640784,3.3282387102480197e-7
0.20000000085640784,3.336590639630106e-7
0.20100000085640785,3.344921715158828e-7
0.20200000085640785,3.353232092267833e-7
0.20300000085640785,3.361521924469442e-7
0.20400000085640785,3.369791363387736e-7
0.20500000085640785,3.378040558790911e-7
0.20600000085640785,3.386269658622929e-7
0.20700000085640785,3.394478809034471e-7
0.20800000085640785,3.402668154413227e-7
0.20900000085640782,3.410837837413522e-7
0.21000000085640783,3.4189879989853117e-7
0.21100000085640783,3.4271187784025553e-7
0.21200000085640783,3.4352303132909817e-7
0.21300000085640783,3.4433227396552725e-7
0.21400000085640783,3.4513961919056645e-7
0.21500000085640783,3.4594508028840015e-7
0.21600000085640783,3.46748670388923e-7
0.21700000085640783,3.4755040247023785e-7
0.21800000085640783,3.483502893611008e-7
0.21900000085640783,3.4914834374331635e-7
0.22000000085640783,3.4994457815408335e-7
0.22100000085640784,3.507390049882928e-7
0.22200000085640784,3.515316365007793e-7
0.22300000085640784,3.523224848085265e-7
0.22400000085640784,3.5311156189282833e-7
0.22500000085640784,3.5389887960140686e-7
0.22600000085640784,3.546844496504878e-7
0.22700000085640784,3.554682836268347e-7
0.22800000085640784,3.562503929897427e-7
0.22900000085640784,3.5703078907299366e-7
0.23000000085640784,3.578094830867718e-7
0.23100000085640784,3.5858648611954297e-7
0.23200000085640785,3.5936180913989666e-7
0.23300000085640785,3.6013546299835273e-7
0.23400000085640785,3.6090745842913284e-7
0.23500000085640785,3.6167780605189837e-7
0.23600000085640785,3.6244651637345464e-7
0.23700000085640785,3.632135997894232e-7
0.23800000085640785,3.6397906658588163e-7
0.23900000085640785,3.6474292694097297e-7
0.24000000085640782,3.65505190926485e-7
0.24100000085640783,3.662658685093994e-7
0.24200000085640783,3.67024969553412e-7
0.24300000085640783,3.677825038204256e-7
0.24400000085640783,3.6853848097201423e-7
0.24500000085640783,3.692929105708612e-7
0.24600000085640783,3.7004580208216985e-7
0.24700000085640783,3.7079716487504967e-7
0.24800000085640783,3.7154700822387617e-7
0.24900000085640783,3.722953413096267e-7
0.25000000085640783,3.7304217322119197e-7
0.25100000085640783,3.737875129566639e-7
0.25200000085640784,3.745313694246004e-7
0.25300000085640784,3.7527375144526807e-7
0.25400000085640784,3.7601466775186205e-7
0.25500000085640784,3.767541269917047e-7
0.25600000085640784,3.7749213772742326e-7
0.25700000085640784,3.782287084381066e-7
0.25800000085640784,3.789638475204417e-7
0.25900000085640784,3.7969756328983063e-7
0.26000000085640784,3.804298639814878e-7
0.26100000085640784,3.811607577515184e-7
0.26200000085640784,3.8189025267797814e-7
0.26300000085640785,3.8261835676191533e-7
0.26400000085640785,3.833450779283943e-7
0.26500000085640785,3.840704240275018e-7
0.26600000085640785,3.847944028353367e-7
0.26700000085640785,3.855170220549823e-7
0.26800000085640785,3.8623828931746274e-7
0.26900000085640785,3.8695821218268313e-7
0.27000000085640785,3.8767679814035396e-7
0.27100000085640785,3.883940546109005e-7
0.27200000085640785,3.891099889463562e-7
0.27300000085640785,3.8982460843124286e-7
0.27400000085640785,3.905379202834344e-7
0.27500000085640786,3.912499316550081e-7
0.27600000085640786,3.91960649633081e-7
0.27700000085640786,3.9267008124063286e-7
0.27800000085640786,3.9337823343731616e-7
0.27900000085640786,3.9408511312025217e-7
0.28000000085640786,3.9479072712481517e-7
0.28100000085640786,3.954950822254034e-7
0.28200000085640786,3.961981851361979e-7
0.28300000085640786,3.969000425119092e-7
0.28400000085640786,3.976006609485121e-7
0.28500000085640786,3.9830004698396913e-7
0.28600000085640787,3.989982070989422e-7
0.28700000085640787,3.996951477174932e-7
0.28800000085640787,4.0039087520777374e-7
0.2890000008564078,4.01085395882704e-7
0.2900000008564078,4.0177871600064103e-7
0.2910000008564078,4.024708417660366e-7
0.2920000008564078,4.0316177933008536e-7
0.2930000008564078,4.0385153479136214e-7
0.2940000008564078,4.045401141964504e-7
0.2950000008564078,4.052275235405605e-7
0.2960000008564078,4.059137687681385e-7
0.2970000008564078,4.0659885577346647e-7
0.2980000008564078,4.0728279040125246e-7
0.2990000008564078,4.079655784472127e-7
0.3000000008564078,4.0864722565864466e-7
0.3010000008564078,4.09327737734991e-7
0.3020000008564078,4.1000712032839614e-7
0.3030000008564078,4.106853790442536e-7
0.3040000008564078,4.113625194417457e-7
0.3050000008564078,4.1203854703437514e-7
0.30600000085640783,4.1271346729048876e-7
0.30700000085640783,4.1338728563379364e-7
0.30800000085640783,4.140600074438656e-7
0.30900000085640783,4.147316380566503e-7
0.31000000085640783,4.15402182764957e-7
0.31100000085640783,4.160716468189452e-7
0.31200000085640783,4.167400354266043e-7
0.31300000085640783,4.1740735375422626e-7
0.31400000085640783,4.180736069268713e-7
0.31500000085640784,4.1873880002882765e-7
0.31600000085640784,4.1940293810406337e-7
0.31700000085640784,4.200660261566736e-7
0.31800000085640784,4.207280691513195e-7
0.31900000085640784,4.2138907201366276e-7
0.32000000085640784,4.220490396307925e-7
0.32100000085640784,4.22707976851647e-7
0.32200000085640784,4.233658884874299e-7
0.32300000085640784,4.240227793120191e-7
0.32400000085640784,4.2467865406237175e-7
0.32500000085640784,4.253335174389222e-7
0.32600000085640785,4.259873741059755e-7
0.32700000085640785,4.2664022869209447e-7
0.32800000085640785,4.272920857904825e-7
0.32900000085640785,4.2794294995936006e-7
0.33000000085640785,4.285928257223372e-7
0.33100000085640785,4.292417175687797e-7
0.33200000085640785,4.298896299541714e-7
0.33300000085640785,4.3053656730047073e-7
0.33400000085640785,4.311825339964631e-7
0.33500000085640785,4.3182753439810837e-7
0.33600000085640785,4.3247157282888293e-7
0.33700000085640786,4.331146535801186e-7
0.33800000085640786,4.337567809113357e-7
0.33900000085640786,4.343979590505725e-7
0.34000000085640786,4.3503819219470976e-7
0.34100000085640786,4.3567748450979146e-7
0.34200000085640786,4.36315840131341e-7
0.34300000085640786,4.369532631646733e-7
0.34400000085640786,4.375897576852029e-7
0.34500000085640786,4.3822532773874785e-7
0.34600000085640786,4.388599773418297e-7
0.34700000085640786,4.3949371048196994e-7
0.34800000085640787,4.4012653111798203e-7
0.34900000085640787,4.4075844318025984e-7
0.35000000085640787,4.413894505710628e-7
0.35100000085640787,4.4201955716479674e-7
0.3520000008564078,4.426487668082917e-7
0.3530000008564078,4.4327708332107545e-7
0.3540000008564078,4.439045104956449e-7
0.3550000008564078,4.445310520977319e-7
0.3560000008564078,4.451567118665681e-7
0.3570000008564078,4.4578149351514487e-7
0.3580000008564078,4.4640540073047e-7
0.3590000008564078,4.4702843717382206e-7
0.3600000008564078,4.4765060648100115e-7
0.3610000008564078,4.4827191226257585e-7
0.3620000008564078,4.488923581041282e-7
0.3630000008564078,4.4951194756649487e-7
0.3640000008564078,4.5013068418600564e-7
0.3650000008564078,4.5074857147471907e-7
0.3660000008564078,4.5136561292065474e-7
0.3670000008564078,4.51981811988023e-7
0.3680000008564078,4.5259717211745253e-7
0.36900000085640783,4.532116967262135e-7
0.37000000085640783,4.5382538920843955e-7
0.37100000085640783,4.544382529353465e-7
0.37200000085640783,4.5505029125544834e-7
0.37300000085640783,4.5566150749477037e-7
0.37400000085640783,4.562719049570607e-7
0.37500000085640783,4.5688148692399806e-7
0.37600000085640783,4.574902566553978e-7
0.37700000085640784,4.5809821738941545e-7
0.37800000085640784,4.587053723427473e-7
0.37900000085640784,4.5931172471082953e-7
0.38000000085640784,4.599172776680336e-7
0.38100000085640784,4.6052203436786113e-7
0.38200000085640784,4.6112599794313464e-7
0.38300000085640784,4.6172917150618737e-7
0.38400000085640784,4.6233155814905014e-7
0.38500000085640784,4.629331609436366e-7
0.38600000085640784,4.6353398294192543e-7
0.38700000085640784,4.6413402717614184e-7
0.38800000085640785,4.6473329665893525e-7
0.38900000085640785,4.653317943835563e-7
0.39000000085640785,4.6592952332403087e-7
0.39100000085640785,4.66526486435333e-7
0.39200000085640785,4.67122686653555e-7
0.39300000085640785,4.6771812689607577e-7
0.39400000085640785,4.6831281006172797e-7
0.39500000085640785,4.689067390309616e-7
0.39600000085640785,4.694999166660083e-7
0.39700000085640785,4.7009234581104075e-7
0.39800000085640785,4.7068402929233265e-7
0.39900000085640785,4.7127496991841584e-7
0.40000000085640786,4.71865170480236e-7
0.40100000085640786,4.7245463375130573e-7
0.40200000085640786,4.7304336248785786e-7
0.40300000085640786,4.736313594289943e-7
0.40400000085640786,4.742186272968361e-7
0.40500000085640786,4.748051687966696e-7
0.40600000085640786,4.753909866170921e-7
0.40700000085640786,4.759760834301557e-7
0.40800000085640786,4.765604618915095e-7
0.40900000085640786,4.771441246405401e-7
0.41000000085640786,4.777270743005107e-7
0.41100000085640787,4.783093134786986e-7
0.41200000085640787,4.788908447665316e-7
0.41300000085640787,4.794716707397223e-7
0.41400000085640787,4.80051793958401e-7
0.41500000085640787,4.806312169672475e-7
0.41600000085640787,4.812099422956218e-7
0.4170000008564078,4.817879724576922e-7
0.4180000008564078,4.823653099525632e-7
0.4190000008564078,4.829419572644012e-7
0.4200000008564078,4.835179168625596e-7
0.4210000008564078,4.840931912017018e-7
0.4220000008564078,4.846677827219237e-7
0.4230000008564078,4.852416938488737e-7
0.4240000008564078,4.858149269938733e-7
0.4250000008564078,4.863874845540341e-7
0.4260000008564078,4.869593689123757e-7
0.4270000008564078,4.875305824379405e-7
0.4280000008564078,4.881011274859093e-7
0.4290000008564078,4.886710063977136e-7
0.4300000008564078,4.892402215011482e-7
0.43100000085640783,4.898087751104822e-7
0.43200000085640783,4.903766695265684e-7
0.43300000085640783,4.909439070369523e-7
0.43400000085640783,4.915104899159792e-7
0.43500000085640783,4.920764204249014e-7
0.43600000085640783,4.926417008119823e-7
0.43700000085640783,4.932063333126015e-7
0.43800000085640783,4.937703201493578e-7
0.43900000085640783,4.943336635321711e-7
0.44000000085640784,4.948963656583831e-7
0.44100000085640784,4.954584287128582e-7
0.44200000085640784,4.960198548680816e-7
0.44300000085640784,4.965806462842578e-7
0.44400000085640784,4.971408051094071e-7
0.44500000085640784,4.977003334794621e-7
0.44600000085640784,4.982592335183626e-7
0.44700000085640784,4.988175073381492e-7
0.44800000085640784,4.99375157039057e-7
0.44900000085640784,4.999321847096076e-7
0.45000000085640784,5.004885924267002e-7
0.45100000085640785,5.010443822557019e-7
0.45200000085640785,5.015995562505376e-7
0.45300000085640785,5.021541164537782e-7
0.45400000085640785,5.02708064896728e-7
0.45500000085640785,5.032614035995123e-7
0.45600000085640785,5.038141345711627e-7
0.45700000085640785,5.043662598097022e-7
0.45800000085640785,5.049177813022298e-7
0.45900000085640785,5.054687010250038e-7
0.46000000085640785,5.060190209435245e-7
0.46100000085640785,5.065687430126156e-7
0.46200000085640786,5.071178691765059e-7
0.46300000085640786,5.076664013689089e-7
0.46400000085640786,5.082143415131026e-7
0.46500000085640786,5.087616915220079e-7
0.46600000085640786,5.093084532982671e-7
0.46700000085640786,5.098546287343201e-7
0.46800000085640786,5.104002197124819e-7
0.46900000085640786,5.109452281050174e-7
0.47000000085640786,5.114896557742165e-7
0.47100000085640786,5.120335045724692e-7
0.47200000085640786,5.125767763423381e-7
0.47300000085640787,5.131194729166313e-7
0.47400000085640787,5.136615961184755e-7
0.47500000085640787,5.142031477613864e-7
0.47600000085640787,5.1474412964934e-7
0.47700000085640787,5.152845435768426e-7
0.47800000085640787,5.15824391329e-7
0.47900000085640787,5.16363674681587e-7
0.4800000008564078,5.169023954011144e-7
0.4810000008564078,5.17440555244898e-7
0.4820000008564078,5.179781559611242e-7
0.4830000008564078,5.185151992889168e-7
0.4840000008564078,5.190516869584024e-7
0.4850000008564078,5.19587620690776e-7
0.4860000008564078,5.201230021983646e-7
0.4870000008564078,5.206578331846919e-7
0.4880000008564078,5.211921153445405e-7
0.4890000008564078,5.217258503640156e-7
0.4900000008564078,5.222590399206064e-7
0.4910000008564078,5.227916856832478e-7
0.4920000008564078,5.233237893123819e-7
0.4930000008564078,5.238553524600168e-7
0.49400000085640783,5.243863767697888e-7
0.49500000085640783,5.249168638770193e-7
0.49600000085640783,5.254468154087753e-7
0.49700000085640783,5.259762329839267e-7
0.49800000085640783,5.265051182132043e-7
0.49900000085640783,5.270334726992572e-7
0.5000000008564078,5.275612980367087e-7
0.5010000008564078,5.280885958122135e-7
0.5020000008564078,5.286153676045123e-7
0.5030000008564078,5.291416149844879e-7
0.5040000008564078,5.296673395152191e-7
0.5050000008564078,5.301925427520353e-7
0.5060000008564078,5.307172262425698e-7
0.5070000008564078,5.312413915268137e-7
0.5080000008564078,5.317650401371679e-7
0.5090000008564078,5.322881735984955e-7
0.5100000008564078,5.328107934281742e-7
0.5110000008564078,5.333329011361466e-7
0.5120000008564078,5.338544982249725e-7
0.5130000008564078,5.343755861898779e-7
0.5140000008564078,5.348961665188057e-7
0.5150000008564078,5.354162406924656e-7
0.5160000008564078,5.359358101843826e-7
0.5170000008564078,5.364548764609461e-7
0.5180000008564078,5.369734409814578e-7
0.5190000008564079,5.374915051981804e-7
0.5200000008564079,5.380090705563838e-7
0.5210000008564079,5.385261384943932e-7
0.5220000008564079,5.390427104436352e-7
0.5230000008564079,5.395587878286842e-7
0.5240000008564079,5.400743720673083e-7
0.5250000008564079,5.405894645705147e-7
0.5260000008564079,5.411040667425944e-7
0.5270000008564079,5.416181799811676e-7
0.5280000008564079,5.421318056772271e-7
0.5290000008564079,5.426449452151831e-7
0.5300000008564079,5.431575999729061e-7
0.5310000008564079,5.436697713217701e-7
0.5320000008564079,5.441814606266959e-7
0.5330000008564079,5.446926692461929e-7
0.5340000008564079,5.452033985324016e-7
0.5350000008564079,5.457136498311356e-7
0.5360000008564079,5.462234244819216e-7
0.5370000008564079,5.467327238180425e-7
0.5380000008564079,5.472415491665762e-7
0.5390000008564079,5.477499018484373e-7
0.5400000008564079,5.482577831784159e-7
0.5410000008564079,5.487651944652188e-7
0.5420000008564079,5.49272137011507e-7
0.5430000008564079,5.497786121139363e-7
0.5440000008564079,5.502846210631952e-7
0.5450000008564079,5.507901651440436e-7
0.5460000008564079,5.512952456353501e-7
0.5470000008564079,5.517998638101312e-7
0.5480000008564079,5.523040209355874e-7
0.5490000008564079,5.528077182731407e-7
0.5500000008564079,5.533109570784718e-7
0.5510000008564079,5.538137386015562e-7
0.5520000008564079,5.543160640867006e-7
0.5530000008564079,5.548179347725788e-7
0.5540000008564079,5.553193518922674e-7
0.5550000008564079,5.558203166732809e-7
0.5560000008564079,5.56320830337607e-7
0.5570000008564079,5.568208941017416e-7
0.5580000008564079,5.573205091767225e-7
0.5590000008564079,5.578196767681645e-7
0.5600000008564079,5.583183980762929e-7
0.5610000008564079,5.588166742959772e-7
0.5620000008564079,5.593145066167645e-7
0.5630000008564079,5.598118962229126e-7
0.5640000008564079,5.60308844293423e-7
0.5650000008564079,5.608053520020736e-7
0.5660000008564079,5.613014205174507e-7
0.5670000008564079,5.617970510029813e-7
0.5680000008564079,5.62292244616965e-7
0.5690000008564079,5.627870025126052e-7
0.5700000008564079,5.632813258380412e-7
0.5710000008564079,5.637752157363781e-7
0.5720000008564079,5.642686733457193e-7
0.5730000008564079,5.647616997991954e-7
0.5740000008564079,5.652542962249954e-7
0.5750000008564079,5.657464637463969e-7
0.5760000008564079,5.662382034817958e-7
0.5770000008564078,5.667295165447356e-7
0.5780000008564078,5.672204040439379e-7
0.5790000008564078,5.677108670833302e-7
0.5800000008564078,5.682009067620756e-7
0.5810000008564078,5.686905241746016e-7
0.5820000008564078,5.691797204106289e-7
0.5830000008564078,5.696684965551982e-7
0.5840000008564078,5.701568536887005e-7
0.5850000008564078,5.706447928869032e-7
0.5860000008564078,5.711323152209783e-7
0.5870000008564078,5.716194217575303e-7
0.5880000008564078,5.721061135586227e-7
0.5890000008564078,5.725923916818055e-7
0.5900000008564078,5.730782571801415e-7
0.5910000008564078,5.735637111022339e-7
0.5920000008564078,5.740487544922514e-7
0.5930000008564078,5.745333883899555e-7
0.5940000008564078,5.750176138307258e-7
0.5950000008564078,5.755014318455864e-7
0.5960000008564078,5.759848434612307e-7
0.5970000008564078,5.764678497000478e-7
0.5980000008564078,5.769504515801466e-7
0.5990000008564078,5.774326501153823e-7
0.6000000008564078,5.779144463153797e-7
0.6010000008564078,5.783958411855589e-7
0.6020000008564078,5.788768357271593e-7
0.6030000008564078,5.793574309372643e-7
0.6040000008564078,5.798376278088248e-7
0.6050000008564078,5.803174273306839e-7
0.6060000008564078,5.807968304876e-7
0.6070000008564078,5.812758382602706e-7
0.6080000008564078,5.81754451625356e-7
0.6090000008564078,5.822326715555019e-7
0.6100000008564078,5.827104990193633e-7
0.6110000008564078,5.831879349816263e-7
0.6120000008564078,5.836649804030323e-7
0.6130000008564078,5.841416362403988e-7
0.6140000008564078,5.846179034466434e-7
0.6150000008564078,5.850937829708046e-7
0.6160000008564078,5.855692757580656e-7
0.6170000008564078,5.860443827497741e-7
0.6180000008564078,5.86519104883466e-7
0.6190000008564078,5.869934430928854e-7
0.6200000008564078,5.874673983080072e-7
0.6210000008564078,5.879409714550578e-7
0.6220000008564078,5.884141634565364e-7
0.6230000008564078,5.888869752312355e-7
0.6240000008564078,5.893594076942628e-7
0.6250000008564078,5.898314617570604e-7
0.6260000008564078,5.903031383274267e-7
0.6270000008564078,5.907744383095355e-7
0.6280000008564078,5.91245362603958e-7
0.6290000008564078,5.917159121076802e-7
0.6300000008564078,5.921860877141258e-7
0.6310000008564078,5.926558903131737e-7
0.6320000008564078,5.93125320791179e-7
0.6330000008564078,5.935943800309916e-7
0.6340000008564078,5.940630689119765e-7
0.6350000008564078,5.94531388310032e-7
0.6360000008564078,5.949993390976097e-7
0.6370000008564078,5.954669221437332e-7
0.6380000008564078,5.959341383140163e-7
0.6390000008564078,5.964009884706828e-7
0.6400000008564078,5.96867473472584e-7
0.6410000008564078,5.973335941752182e-7
0.6420000008564078,5.977993514307476e-7
0.6430000008564078,5.982647460880181e-7
0.6440000008564079,5.987297789925763e-7
0.6450000008564079,5.991944509866873e-7
0.6460000008564079,5.996587629093533e-7
0.6470000008564079,6.001227155963306e-7
0.6480000008564079,6.005863098801476e-7
0.6490000008564079,6.010495465901218e-7
0.6500000008564079,6.015124265523775e-7
0.6510000008564079,6.019749505898626e-7
0.6520000008564079,6.024371195223665e-7
0.6530000008564079,6.028989341665353e-7
0.6540000008564079,6.033603953358909e-7
0.6550000008564079,6.038215038408462e-7
0.6560000008564079,6.042822604887217e-7
0.6570000008564079,6.047426660837631e-7
0.6580000008564079,6.052027214271562e-7
0.6590000008564079,6.056624273170447e-7
0.6600000008564079,6.06121784548545e-7
0.6610000008564079,6.065807939137631e-7
0.6620000008564079,6.070394562018102e-7
0.6630000008564079,6.074977721988187e-7
0.6640000008564079,6.079557426879577e-7
0.6650000008564079,6.084133684494487e-7
0.6660000008564079,6.088706502605812e-7
0.6670000008564079,6.09327588895728e-7
0.6680000008564079,6.097841851263606e-7
0.6690000008564079,6.102404397210643e-7
0.6700000008564079,6.106963534455533e-7
0.6710000008564079,6.11151927062686e-7
0.6720000008564079,6.11607161332479e-7
0.6730000008564079,6.120620570121231e-7
0.6740000008564079,6.12516614855997e-7
0.6750000008564079,6.129708356156825e-7
0.6760000008564079,6.134247200399788e-7
0.6770000008564079,6.138782688749169e-7
0.6780000008564079,6.143314828637738e-7
0.6790000008564079,6.147843627470867e-7
0.6800000008564079,6.152369092626676e-7
0.6810000008564079,6.156891231456165e-7
0.6820000008564079,6.161410051283362e-7
0.6830000008564079,6.165925559405455e-7
0.6840000008564079,6.170437763092933e-7
0.6850000008564079,6.174946669589718e-7
0.6860000008564079,6.179452286113309e-7
0.6870000008564079,6.183954619854905e-7
0.6880000008564079,6.188453677979553e-7
0.6890000008564079,6.192949467626269e-7
0.6900000008564079,6.197441995908178e-7
0.6910000008564079,6.201931269912636e-7
0.6920000008564079,6.206417296701374e-7
0.6930000008564079,6.210900083310617e-7
0.6940000008564079,6.215379636751214e-7
0.6950000008564079,6.219855964008773e-7
0.6960000008564079,6.224329072043776e-7
0.6970000008564079,6.228798967791718e-7
0.6980000008564079,6.233265658163224e-7
0.6990000008564079,6.237729150044177e-7
0.7000000008564079,6.24218945029584e-7
0.7010000008564079,6.246646565754982e-7
0.7020000008564079,6.251100503233998e-7
0.7030000008564079,6.255551269521031e-7
0.7040000008564078,6.25999887138009e-7
0.7050000008564078,6.264443315551179e-7
0.7060000008564078,6.268884608750401e-7
0.7070000008564078,6.273322757670094e-7
0.7080000008564078,6.277757768978933e-7
0.7090000008564078,6.282189649322058e-7
0.7100000008564078,6.28661840532118e-7
0.7110000008564078,6.291044043574711e-7
0.7120000008564078,6.295466570657864e-7
0.7130000008564078,6.299885993122774e-7
0.7140000008564078,6.304302317498611e-7
0.7150000008564078,6.308715550291691e-7
0.7160000008564078,6.313125697985589e-7
0.7170000008564078,6.31753276704125e-7
0.7180000008564078,6.321936763897097e-7
0.7190000008564078,6.326337694969146e-7
0.7200000008564078,6.330735566651112e-7
0.7210000008564078,6.335130385314513e-7
0.7220000008564078,6.339522157308785e-7
0.7230000008564078,6.343910888961388e-7
0.7240000008564078,6.348296586577907e-7
0.7250000008564078,6.352679256442162e-7
0.7260000008564078,6.357058904816313e-7
0.7270000008564078,6.361435537940962e-7
0.7280000008564078,6.365809162035259e-7
0.7290000008564078,6.370179783297006e-7
0.7300000008564078,6.374547407902754e-7
0.7310000008564078,6.378912042007912e-7
0.7320000008564078,6.383273691746844e-7
0.7330000008564078,6.38763236323297e-7
0.7340000008564078,6.391988062558867e-7
0.7350000008564078,6.396340795796368e-7
0.7360000008564078,6.400690568996656e-7
0.7370000008564078,6.405037388190373e-7
0.7380000008564078,6.409381259387711e-7
0.7390000008564078,6.413722188578503e-7
0.7400000008564078,6.418060181732333e-7
0.7410000008564078,6.422395244798618e-7
0.7420000008564078,6.426727383706714e-7
0.7430000008564078,6.431056604366003e-7
0.7440000008564078,6.43538291266599e-7
0.7450000008564078,6.439706314476402e-7
0.7460000008564078,6.444026815647268e-7
0.7470000008564078,6.448344422009025e-7
0.7480000008564078,6.452659139372601e-7
0.7490000008564078,6.456970973529507e-7
0.7500000008564078,6.461279930251932e-7
0.7510000008564078,6.465586015292833e-7
0.7520000008564078,6.469889234386018e-7
0.7530000008564078,6.47418959324624e-7
0.7540000008564078,6.47848709756929e-7
0.7550000008564078,6.482781753032072e-7
0.7560000008564078,6.487073565292706e-7
0.7570000008564078,6.491362539990603e-7
0.7580000008564078,6.495648682746558e-7
0.7590000008564078,6.499931999162832e-7
0.7600000008564078,6.504212494823241e-7
0.7610000008564078,6.508490175293237e-7
0.7620000008564078,6.51276504612e-7
0.7630000008564078,6.517037112832507e-7
0.7640000008564078,6.521306380941636e-7
0.7650000008564078,6.525572855940231e-7
0.7660000008564078,6.529836543303193e-7
0.7670000008564078,6.534097448487558e-7
0.7680000008564078,6.538355576932586e-7
0.7690000008564079,6.542610934059833e-7
0.7700000008564079,6.546863525273237e-7
0.7710000008564079,6.551113355959196e-7
0.7720000008564079,6.555360431486646e-7
0.7730000008564079,6.559604757207145e-7
0.7740000008564079,6.56384633845495e-7
0.7750000008564079,6.568085180547089e-7
0.7760000008564079,6.572321288783448e-7
0.7770000008564079,6.576554668446842e-7
0.7780000008564079,6.580785324803097e-7
0.7790000008564079,6.585013263101118e-7
0.7800000008564079,6.589238488572975e-7
0.7810000008564079,6.593461006433974e-7
0.7820000008564079,6.597680821882727e-7
0.7830000008564079,6.601897940101237e-7
0.7840000008564079,6.606112366254967e-7
0.7850000008564079,6.61032410549291e-7
0.7860000008564079,6.614533162947668e-7
0.7870000008564079,6.618739543735523e-7
0.7880000008564079,6.62294325295651e-7
0.7890000008564079,6.627144295694487e-7
0.7900000008564079,6.631342677017212e-7
0.7910000008564079,6.63553840197641e-7
0.7920000008564079,6.639731475607842e-7
0.7930000008564079,6.64392190293138e-7
0.7940000008564079,6.648109688951074e-7
0.7950000008564079,6.652294838655227e-7
0.7960000008564079,6.65647735701646e-7
0.7970000008564079,6.660657248991774e-7
0.7980000008564079,6.664834519522633e-7
0.7990000008564079,6.669009173535025e-7
0.8000000008564079,6.673181215939528e-7
0.8010000008564079,6.677350651631378e-7
0.8020000008564079,6.681517485490541e-7
0.8030000008564079,6.68568172238177e-7
0.8040000008564079,6.689843367154683e-7
0.8050000008564079,6.69400242464382e-7
0.8060000008564079,6.698158899668711e-7
0.8070000008564079,6.702312797033947e-7
0.8080000008564079,6.706464121529231e-7
0.8090000008564079,6.710612877929457e-7
0.8100000008564079,6.714759070994767e-7
0.8110000008564079,6.718902705470616e-7
0.8120000008564079,6.72304378608783e-7
0.8130000008564079,6.727182317562682e-7
0.8140000008564079,6.731318304596942e-7
0.8150000008564079,6.735451751877946e-7
0.8160000008564079,6.739582664078654e-7
0.8170000008564079,6.743711045857715e-7
0.8180000008564079,6.747836901859527e-7
0.8190000008564079,6.7519602367143e-7
0.8200000008564079,6.756081055038111e-7
0.8210000008564079,6.760199361432967e-7
0.8220000008564079,6.764315160486872e-7
0.8230000008564079,6.768428456773875e-7
0.8240000008564079,6.772539254854135e-7
0.8250000008564079,6.776647559273983e-7
0.8260000008564079,6.780753374565976e-7
0.8270000008564079,6.784856705248955e-7
0.8280000008564079,6.788957555828107e-7
0.8290000008564079,6.793055930795018e-7
0.8300000008564079,6.797151834627737e-7
0.8310000008564079,6.801245271790824e-7
0.8320000008564079,6.805336246735416e-7
0.8330000008564078,6.809424763899276e-7
0.8340000008564078,6.813510827706855e-7
0.8350000008564078,6.817594442569342e-7
0.8360000008564078,6.821675612884726e-7
0.8370000008564078,6.825754343037848e-7
0.8380000008564078,6.829830637400453e-7
0.8390000008564078,6.833904500331251e-7
0.8400000008564078,6.837975936175965e-7
0.8410000008564078,6.842044949267389e-7
0.8420000008564078,6.846111543925443e-7
0.8430000008564078,6.850175724457224e-7
0.8440000008564078,6.854237495157058e-7
0.8450000008564078,6.858296860306554e-7
0.8460000008564078,6.862353824174658e-7
0.8470000008564078,6.866408391017708e-7
0.8480000008564078,6.870460565079479e-7
0.8490000008564078,6.874510350591238e-7
0.8500000008564078,6.878557751771799e-7
0.8510000008564078,6.882602772827568e-7
0.8520000008564078,6.886645417952603e-7
0.8530000008564078,6.890685691328651e-7
0.8540000008564078,6.894723597125214e-7
0.8550000008564078,6.898759139499586e-7
0.8560000008564078,6.902792322596915e-7
0.8570000008564078,6.90682315055024e-7
0.8580000008564078,6.910851627480551e-7
0.8590000008564078,6.914877757496832e-7
0.8600000008564078,6.918901544696112e-7
0.8610000008564078,6.922922993163516e-7
0.8620000008564078,6.926942106972305e-7
0.8630000008564078,6.930958890183937e-7
0.8640000008564078,6.934973346848104e-7
0.8650000008564078,6.938985481002784e-7
0.8660000008564078,6.942995296674287e-7
0.8670000008564078,6.947002797877304e-7
0.8680000008564078,6.951007988614956e-7
0.8690000008564078,6.955010872878831e-7
0.8700000008564078,6.959011454649043e-7
0.8710000008564078,6.963009737894271e-7
0.8720000008564078,6.967005726571801e-7
0.8730000008564078,6.970999424627584e-7
0.8740000008564078,6.97499083599627e-7
0.8750000008564078,6.978979964601258e-7
0.8760000008564078,6.982966814354742e-7
0.8770000008564078,6.986951389157752e-7
0.8780000008564078,6.990933692900204e-7
0.8790000008564078,6.994913729460936e-7
0.8800000008564078,6.998891502707764e-7
0.8810000008564078,7.002867016497514e-7
0.8820000008564078,7.00684027467607e-7
0.8830000008564078,7.010811281078422e-7
0.8840000008564078,7.014780039528702e-7
0.8850000008564078,7.018746553840231e-7
0.8860000008564078,7.022710827815564e-7
0.8870000008564078,7.026672865246524e-7
0.8880000008564078,7.030632669914254e-7
0.8890000008564078,7.034590245589252e-7
0.8900000008564078,7.03854559603142e-7
0.8910000008564078,7.042498724990096e-7
0.8920000008564078,7.046449636204106e-7
0.8930000008564078,7.050398333401794e-7
0.8940000008564079,7.054344820301078e-7
0.8950000008564079,7.058289100609472e-7
0.8960000008564079,7.062231178024145e-7
0.8970000008564079,7.06617105623195e-7
0.8980000008564079,7.070108738909464e-7
0.8990000008564079,7.074044229723038e-7
0.9000000008564079,7.077977532328825e-7
0.9010000008564079,7.081908650372828e-7
0.9020000008564079,7.085837587490933e-7
0.9030000008564079,7.089764347308953e-7
0.9040000008564079,7.093688933442669e-7
0.9050000008564079,7.09761134949786e-7
0.9060000008564079,7.101531599070348e-7
0.9070000008564079,7.105449685746039e-7
0.9080000008564079,7.109365613100956e-7
0.9090000008564079,7.113279384701276e-7
0.9100000008564079,7.117191004103374e-7
0.9110000008564079,7.121100474853857e-7
0.9120000008564079,7.125007800489602e-7
0.9130000008564079,7.12891298453779e-7
0.9140000008564079,7.132816030515952e-7
0.9150000008564079,7.136716941931996e-7
0.9160000008564079,7.140615722284249e-7
0.9170000008564079,7.144512375061495e-7
0.9180000008564079,7.148406903743007e-7
0.9190000008564079,7.152299311798584e-7
0.9200000008564079,7.156189602688595e-7
0.9210000008564079,7.160077779864e-7
0.9220000008564079,7.163963846766399e-7
0.9230000008564079,7.167847806828061e-7
0.9240000008564079,7.171729663471963e-7
0.9250000008564079,7.175609420111822e-7
0.9260000008564079,7.17948708015213e-7
0.9270000008564079,7.18336264698819e-7
0.9280000008564079,7.187236124006156e-7
0.9290000008564079,7.191107514583053e-7
0.9300000008564079,7.19497682208683e-7
0.9310000008564079,7.198844049876378e-7
0.9320000008564079,7.202709201301575e-7
0.9330000008564079,7.206572279703313e-7
0.9340000008564079,7.210433288413536e-7
0.9350000008564079,7.214292230755272e-7
0.9360000008564079,7.218149110042665e-7
0.9370000008564079,7.222003929581009e-7
0.9380000008564079,7.225856692666786e-7
0.9390000008564079,7.229707402587688e-7
0.9400000008564079,7.23355606262266e-7
0.9410000008564079,7.23740267604193e-7
0.9420000008564079,7.241247246107034e-7
0.9430000008564079,7.245089776070863e-7
0.9440000008564079,7.24893026917768e-7
0.9450000008564079,7.252768728663159e-7
0.9460000008564079,7.25660515775442e-7
0.9470000008564079,7.260439559670054e-7
0.9480000008564079,7.264271937620157e-7
0.9490000008564079,7.268102294806366e-7
0.9500000008564079,7.271930634421879e-7
0.9510000008564079,7.2757569596515e-7
0.9520000008564079,7.279581273671657e-7
0.9530000008564079,7.283403579650444e-7
0.9540000008564079,7.287223880747642e-7
0.9550000008564079,7.291042180114759e-7
0.9560000008564079,7.294858480895048e-7
0.9570000008564079,7.29867278622355e-7
0.9580000008564079,7.302485099227116e-7
0.9590000008564079,7.306295423024442e-7
0.9600000008564078,7.310103760726091e-7
0.9610000008564078,7.313910115434533e-7
0.9620000008564078,7.317714490244165e-7
0.9630000008564078,7.321516888241346e-7
0.9640000008564078,7.325317312504427e-7
0.9650000008564078,7.329115766103775e-7
0.9660000008564078,7.332912252101804e-7
0.9670000008564078,7.336706773553007e-7
0.9680000008564078,7.340499333503983e-7
0.9690000008564078,7.344289934993461e-7
0.9700000008564078,7.348078581052334e-7
0.9710000008564078,7.351865274703686e-7
0.9720000008564078,7.355650018962822e-7
0.9730000008564078,7.359432816837286e-7
0.9740000008564078,7.363213671326904e-7
0.9750000008564078,7.3669925854238e-7
0.9760000008564078,7.370769562112433e-7
0.9770000008564078,7.37454460436961e-7
0.9780000008564078,7.378317715164532e-7
0.9790000008564078,7.382088897458808e-7
0.9800000008564078,7.385858154206486e-7
0.9810000008564078,7.38962548835408e-7
0.9820000008564078,7.393390902840597e-7
0.9830000008564078,7.397154400597567e-7
0.9840000008564078,7.40091598454906e-7
0.9850000008564078,7.404675657611723e-7
0.9860000008564078,7.408433422694804e-7
0.9870000008564078,7.412189282700172e-7
0.9880000008564078,7.415943240522349e-7
0.9890000008564078,7.419695299048536e-7
0.9900000008564078,7.423445461158638e-7
0.9910000008564078,7.427193729725288e-7
0.9920000008564078,7.430940107613872e-7
0.9930000008564078,7.434684597682559e-7
0.9940000008564078,7.438427202782328e-7
0.9950000008564078,7.44216792575698e-7
0.9960000008564078,7.445906769443182e-7
0.9970000008564078,7.449643736670474e-7
0.9980000008564078,7.45337883026131e-7
0.9990000008564078,7.457112053031072e-7
1,7.460843404593336e-7
1001,0.000023605052056316826
2001,0.00003337424640826779
3001,0.0000408715324407848
4001,0.00004719241469554692
5001,0.00005276140488590899
6001,0.00005779626014088775
7001,0.00006242635282484088
8001,0.0000667359825562632
9001,0.00007078370722481421
10001,0.00007461216421754943
11001,0.00007825354234771045
12001,0.00008173284976497064
13001,0.00008506997455883956
14001,0.00008828104220148264
15001,0.00009137934259403658
16001,0.00009437598261028416
17001,0.00009728035739240993
18001,0.00010010049837604884
19001,0.00010284333530118373
20001,0.00010551489684689102
21001,0.00010812046659790365
22001,0.00011066470592780133
23001,0.00011315175199184985
24001,0.00011558529672741011
25001,0.00011796865117607219
26001,0.00012030479832924431
27001,0.00012259643690490555
28001,0.00012484601788810424
29001,0.0001270557752455794
30001,0.00012922775191108734
31001,0.00013136382190211994
32001,0.00013346570924949313
33001,0.00013553500428379592
34001,0.0001375731777162501
35001,0.0001395815928684197
36001,0.0001415615163398006
37001,0.00014351412735045277
38001,0.0001454405259544269
39001,0.00014734174028644656
40001,0.00014921873297738802
41001,0.00015107240685219577
42001,0.00015290361000595677
43001,0.00015471314033911946
44001,0.0001565017496206685
45001,0.00015827014713795133
46001,0.00016001900298341792
47001,0.00016174895102146866
48001,0.00016346059157265955
49001,0.0001651544938474947
50001,0.00016683119815778016
51001,0.0001684912179298935
52001,0.00017013504154123337
53001,0.00017176313399846764
54001,0.0001733759384739241
55001,0.00017497387771450986
56001,0.00017655735533585282
57001,0.00017812675701288944
58001,0.00017968245157685072
59001,0.00018122479202748625
60001,0.00018275411646839586
61001,0.0001842707489724898
62001,0.0001857750003838533
63001,0.00018726716906163513
64001,0.00018874754157100268
65001,0.0001902163933256956
66001,0.00019167398918625887
67001,0.00019312058401763505
68001,0.00019455642320944017
69001,0.0001959817431619311
70001,0.0001973967717403896
71001,0.00019880172870039592
72001,0.0002001968260862399
73001,0.00020158226860451424
74001,0.00020295825397475433
75001,0.0002043249732588242
76001,0.00020568261117060325
77001,0.00020703134636739415
78001,0.00020837135172435358
79001,0.00020970279459313988
80001,0.00021102583704587212
81001,0.00021234063610540803
82001,0.00021364734396286716
83001,0.0002149461081832514
84001,0.0002162370718999505
85001,0.00021752037399885718
86001,0.00021879614929276304
87001,0.00022006452868665455
88001,0.00022132563933448325
89001,0.0002225796047879412
90001,0.00022382654513773483
91001,0.00022506657714781376
92001,0.0002262998143829799
93001,0.0002275263673302712
94001,0.00022874634351448736
95001,0.0002299598476081992
96001,0.00023116698153656057
97001,0.00023236784457721964
98001,0.0002335625334556064
99001,0.00023475114243585608
100000,0.0002359325837476401
100100000,0.0074645728784645616
200100000,0.010553863384170916
300100000,0.012924713397425043
400100000,0.014923551872105156
500100000,0.016684621198973865
600100000,0.018276782228474547
700100000,0.019740946094372425
800100000,0.021103770676700235
900100000,0.022383773606087683
1000100000,0.02359443800819215
1100100000,0.024745942879515773
1200100000,0.025846196491361977
1300100000,0.026901488009846725
1400100000,0.02791691675700886
1500100000,0.02889668536859542
1600100000,0.02984430614649018
1700100000,0.03076275009551758
1800100000,0.03165455697862634
1900100000,0.03252191817201034
2000100000,0.033366740111385934
2100100000,0.03419069361294979
2200100000,0.034995252732455594
2300100000,0.035781725753270696
2400100000,0.03655128016849903
2500100000,0.03730496302142578
2600100000,0.038043717616760064
2700100000,0.038768397364059494
2800100000,0.03947977733285042
2900100000,0.04017856396544412
3000100000,0.04086540329421844
3100100000,0.04154088793553834
3200100000,0.04220556307581726
3300100000,0.04285993162174462
3400100000,0.0435044586530445
3500100000,0.04413957528984951
3600100000,0.04476568206608862
3700100000,0.045383151883887085
3800100000,0.04599233261087981
3900100000,0.04659354937181362
4000100000,0.04718710657729999
4100100000,0.04777328972565426
4200100000,0.04835236700809111
4300100000,0.04892459074288688
4400100000,0.04949019866026816
4500100000,0.05004941505658825
4600100000,0.05060245183368566
4700100000,0.05114950943708368
4800100000,0.05169077770481063
4900100000,0.05222643663703261
5000100000,0.05275665709534501
5100100000,0.05328160143942421
5200100000,0.05380142410776397
5300100000,0.054316272148384054
5400100000,0.054826285704679616
5500100000,0.055331598460960724
5600100000,0.05583233805169569
5700100000,0.05632862643800807
5800100000,0.0568205802545741
5900100000,0.057308311129716
6000100000,0.057791925981179805
6100100000,0.058271527289817965
6200100000,0.05874721335316114
6300100000,0.05921907852065642
6400100000,0.05968721341216647
6500100000,0.06015170512116294
6600100000,0.06061263740390427
6700100000,0.06107009085576187
6800100000,0.06152414307574584
6900100000,0.06197486882018129
7000100000,0.062422340146397214
7100100000,0.06286662654720983
7200100000,0.06330779507691121
7300100000,0.06374591046940986
7400100000,0.06418103524911276
7500100000,0.06461322983508631
7600100000,0.06504255263898799
7700100000,0.06546906015721746
7800100000,0.06589280705769936
7900100000,0.0663138462616747
8000100000,0.06673222902084766
8100100000,0.06714800499020575
8200100000,0.06756122229680671
8300100000,0.06797192760480143
8400100000,0.068380166176942
8500100000,0.068785981932804
8600100000,0.06918941750393533
8700100000,0.06959051428612743
8800100000,0.06998931248899036
8900100000,0.07038585118299967
9000100000,0.07078016834417117
9100100000,0.0711723008965078
9200100000,0.07156228475235318
9300100000,0.0719501548507765
9400100000,0.07233594519410493
9500100000,0.07271968888271171
9600100000,0.07310141814816058
9700100000,0.07348116438480039
9800100000,0.0738589581798978
9900100000,0.0742348293423897
10000000000,0.07460843388909517
20000000000,0.10551225907337484
30000000000,0.1292255981690565
40000000000,0.14921686777819035
50000000000,0.1668295298708158
60000000000,0.18275259353645548
70000000000,0.19739536177854938
80000000000,0.2110245181467497
90000000000,0.22382530166728554
100000000000,0.23593258374763515
110000000000,0.247448181406165
120000000000,0.258451196338113
130000000000,0.2690045339691979
140000000000,0.27915919777676823
150000000000,0.2889572219390827
160000000000,0.2984337355563807
170000000000,0.3076184534866516
180000000000,0.3165367772201245
190000000000,0.3252106236584012
200000000000,0.3336590597416316
210000000000,0.34189879577888715
220000000000,0.34994457412915647
230000000000,0.3578094791503157
240000000000,0.36550518707291096
250000000000,0.3730421694454759
260000000000,0.38042986027909353
270000000000,0.38767679450716946
280000000000,0.39479072355709877
290000000000,0.4017787124949766
300000000000,0.4086472222119032
310000000000,0.4154021793742638
320000000000,0.4220490362934994
330000000000,0.42859282243599817
340000000000,0.43503818895705987
350000000000,0.44138944738000024
360000000000,0.4476506033345711
370000000000,0.45382538610482004
380000000000,0.45991727460552345
390000000000,0.4659295203010386
400000000000,0.4718651674952703
410000000000,0.4777270713521717
420000000000,0.48351791394953136
430000000000,0.4892402186221916
440000000000,0.49489636281233
450000000000,0.5004885896124475
460000000000,0.5060190181600296
470000000000,0.5114896530204925
480000000000,0.516902392676226
490000000000,0.5222590372236663
500000000000,0.5275612953668742
510000000000,0.5328107907846441
520000000000,0.5380090679383958
530000000000,0.5431575973797336
540000000000,0.5482577806093665
550000000000,0.5533109545328845
560000000000,0.5583183955535365
570000000000,0.5632813233375119
580000000000,0.5682009042831965
590000000000,0.5730782547223595
600000000000,0.5779144438781654
610000000000,0.5827104966022086
620000000000,0.5874673959104252
630000000000,0.5921860853356482
640000000000,0.5968674711127614
650000000000,0.6015124242107778
660000000000,0.6061217822247523
670000000000,0.6106963511391676
680000000000,0.6152369069733032
690000000000,0.6197441973181036
700000000000,0.6242189427731619
710000000000,0.6286618382916428
720000000000,0.633073554440249
730000000000,0.6374547385807047
740000000000,0.6418060159786428
750000000000,0.6461279908452825
760000000000,0.6504212473168024
770000000000,0.6546863503759097
780000000000,0.6589238467197192
790000000000,0.6631342655777149
800000000000,0.6673181194832633
810000000000,0.6714759050018566
820000000000,0.6756081034190204
830000000000,0.6797151813905802
840000000000,0.6837975915577743
850000000000,0.6878557731295103
860000000000,0.6918901524338814
870000000000,0.695901143440908
880000000000,0.6998891482583129
890000000000,0.7038545576020163
900000000000,0.7077977512429053
910000000000,0.7117190984313244
920000000000,0.7156189583006314
930000000000,0.7194976802510653
940000000000,0.723355604315089
950000000000,0.7271930615052863
960000000000,0.7310103741458219
970000000000,0.734807856188404
980000000000,0.738585813513624
990000000000,0.742344544218495
1000000000000,0.7460843388909518
1010000000000,0.7498054808720274
1020000000000,0.7535082465063774
1030000000000,0.7571929053817785
1040000000000,0.7608597205581871
1050000000000,0.7645089487869099
1060000000000,0.7681408407204042
1070000000000,0.7717556411131914
1080000000000,0.7753535890143389
1090000000000,0.7789349179519428
1100000000000,0.7824998561100082
1110000000000,0.786048626498111
1120000000000,0.7895814471141975
1130000000000,0.793098531100855
1140000000000,0.796600086895374
1150000000000,0.8000863183738995
1160000000000,0.8035574249899532
1170000000000,0.8070136019075935
1180000000000,0.8104550401294641
1190000000000,0.8138819266199704
1200000000000,0.8172944444238064
1210000000000,0.8206927727800469
1220000000000,0.8240770872320048
1230000000000,0.8274475597330436
1240000000000,0.8308043587485276
1250000000000,0.8341476493540791
1260000000000,0.8374775933303047
1270000000000,0.840794349254146
1280000000000,0.8440980725869988
1290000000000,0.8473889157597412
1300000000000,0.8506670282548002
1310000000000,0.853932556685384
1320000000000,0.8571856448719963
1330000000000,0.860426433916348
1340000000000,0.8636550622727728
1350000000000,0.8668716658172481
1360000000000,0.8700763779141197
1370000000000,0.8732693294806234
1380000000000,0.8764506490492896
1390000000000,0.8796204628283181
1400000000000,0.8827788947600005
1410000000000,0.8859260665772689
1420000000000,0.8890620978584426
1430000000000,0.8921871060802429
1440000000000,0.8953012066691421
1450000000000,0.8984045130511119
1460000000000,0.9014971366998283
1470000000000,0.9045791871833955
1480000000000,0.9076507722096401
1490000000000,0.9107119976700314
1500000000000,0.9137629676822775
1510000000000,0.9168037846316442
1520000000000,0.9198345492110469
1530000000000,0.9228553604599549
1540000000000,0.9258663158021556
1550000000000,0.9288675110824149
1560000000000,0.9318590406020772
1570000000000,0.9348409971536374
1580000000000,0.9378134720543264
1590000000000,0.9407765551787387
1600000000000,0.9437303349905406
1610000000000,0.9466748985732859
1620000000000,0.9496103316603737
1630000000000,0.9525367186641722
1640000000000,0.9554541427043434
1650000000000,0.9583626856353888
1660000000000,0.9612624280734469
1670000000000,0.9641534494223636
1680000000000,0.9670358278990627
1690000000000,0.9699096405582373
1700000000000,0.9727749633163842
1710000000000,0.9756318709752034
1720000000000,0.9784804372443832
1730000000000,0.9813207347637892
1740000000000,0.9841528351250768
1750000000000,0.986976808892747
1760000000000,0.98979272562466
1770000000000,0.9926006538920257
1780000000000,0.9954006612988865
1790000000000,0.9981928145011082
1800000000000,1.000977179224895
1810000000000,1.00375382028484
1820000000000,1.0065228016015308
1830000000000,1.009284186218717
1840000000000,1.0120380363200592
1850000000000,1.014784413245466
1860000000000,1.0175233775070371
1870000000000,1.0202549888046182
1880000000000,1.022979306040985
1890000000000,1.0256963873366616
1900000000000,1.0284062900443882
1910000000000,1.0311090707632466
1920000000000,1.033804785352452
1930000000000,1.0364934889448234
1940000000000,1.0391752359599398
1950000000000,1.0418500801169905
1960000000000,1.0445180744473326
1970000000000,1.0471792713067551
1980000000000,1.0498337223874694
1990000000000,1.0524814787298225
2000000000000,1.0551225907337485
2010000000000,1.057757108169962
2020000000000,1.0603850801909012
2030000000000,1.0630065553414276
2040000000000,1.0656215815692882
2050000000000,1.0682302062353481
2060000000000,1.070832476123599
2070000000000,1.073428437450947
2080000000000,1.0760181358767915
2090000000000,1.0786016165123937
2100000000000,1.0811789239300458
2110000000000,1.0837501021720437
2120000000000,1.0863151947594671
2130000000000,1.0888742447007749
2140000000000,1.0914272945002184
2150000000000,1.0939743861660791
2160000000000,1.096515561218733
2170000000000,1.0990508606985467
2180000000000,1.1015803251736116
2190000000000,1.104103994747317
2200000000000,1.106621909065769
2210000000000,1.1091341073250567
2220000000000,1.1116406282783722
2230000000000,1.1141415102429841
2240000000000,1.116636791107073
2250000000000,1.1191265083364277
2260000000000,1.121610698981009
2270000000000,1.1240893996813828
2280000000000,1.1265626466750238
2290000000000,1.1290304758024994
2300000000000,1.1314929225135266
2310000000000,1.1339500218729155
2320000000000,1.136401808566393
2330000000000,1.1388483169063175
2340000000000,1.1412895808372805
2350000000000,1.1437256339416018
2360000000000,1.146156509444719
2370000000000,1.1485822402204755
2380000000000,1.1510028587963064
2390000000000,1.1534183973583276
2400000000000,1.1558288877563307
2410000000000,1.15823436150868
2420000000000,1.1606348498071233
2430000000000,1.1630303835215086
2440000000000,1.1654209932044173
2450000000000,1.167806709095711
2460000000000,1.170187561126992
2470000000000,1.1725635789259878
2480000000000,1.1749347918208504
2490000000000,1.1773012288443805
2500000000000,1.1796629187381757
2510000000000,1.1820198899567025
2520000000000,1.1843721706712964
2530000000000,1.1867197887740903
2540000000000,1.189062771881874
2550000000000,1.1914011473398827
2560000000000,1.1937349422255228
2570000000000,1.196064183352029
2580000000000,1.1983888972720582
2590000000000,1.2007091102812217
2600000000000,1.2030248484215555
2610000000000,1.2053361374849298
2620000000000,1.2076430030164018
2630000000000,1.2099454703175083
2640000000000,1.2122435644495047
2650000000000,1.214537310236546
2660000000000,1.2168267322688169
2670000000000,1.2191118549056075
2680000000000,1.2213927022783353
2690000000000,1.223669298293521
2700000000000,1.2259416666357095
2710000000000,1.228209830770347
2720000000000,1.2304738139466065
2730000000000,1.2327336392001687
2740000000000,1.2349893293559564
2750000000000,1.237240907030825
2760000000000,1.2394883946362072
2770000000000,1.2417318143807163
2780000000000,1.2439711882727063
2790000000000,1.2462065381227916
2800000000000,1.2484378855463238
2810000000000,1.2506652519658326
2820000000000,1.2528886586134234
2830000000000,1.2551081265331392
2840000000000,1.2573236765832856
2850000000000,1.2595353294387155
2860000000000,1.2617431055930826
2870000000000,1.2639470253610554
2880000000000,1.266147108880498
2890000000000,1.268343376114618
2900000000000,1.2705358468540786
2910000000000,1.2727245407190806
2920000000000,1.2749094771614093
2930000000000,1.277090675466453
2940000000000,1.2792681547551885
2950000000000,1.281441933986136
2960000000000,1.2836120319572857
2970000000000,1.2857784673079944
2980000000000,1.2879412585208532
2990000000000,1.2901004239235263
3000000000000,1.292255981690565


==> figure_files/rho_rho/mp12.txt <==
x, y
1.e-15,0.026602704566871367
1.513020353349337e-14,0.10347803583923618
2.9260407066986744e-14,0.14390171615307534
4.3390610600480116e-14,0.17523613760361842
5.752081413397348e-14,0.2017615026025736
7.165101766746685e-14,0.22518371153891742
8.578122120096022e-14,0.24638933408777342
9.99114247344536e-14,0.26590920247665456
1.1404162826794697e-13,0.28409101353457933
1.2817183180144032e-13,0.3011771969791514
1.423020353349337e-13,0.3173447714853873
1.564322388684271e-13,0.3327276724256442
1.7056244240192045e-13,0.34743014262760924
1.846926459354138e-13,0.3615352043915986
1.988228494689072e-13,0.37511025582152385
2.1295305300240058e-13,0.38821090148305115
2.2708325653589394e-13,0.4008836539918501
2.412134600693873e-13,0.4131678884487655
2.5534366360288065e-13,0.4250972877499286
2.6947386713637406e-13,0.4367009320567793
2.836040706698674e-13,0.44800413398310734
2.977342742033608e-13,0.45902908848179563
3.118644777368542e-13,0.46979538533140397
3.2599468127034755e-13,0.4803204181426358
3.401248848038409e-13,0.4906197143313043
3.5425508833733426e-13,0.5007072039586856
3.683852918708276e-13,0.510595440737086
3.8251549540432103e-13,0.5202957852093877
3.966456989378144e-13,0.5298185577266877
4.1077590247130775e-13,0.5391731670959727
4.2490610600480116e-13,0.548368219466442
4.390363095382945e-13,0.5574116110425672
4.5316651307178787e-13,0.5663106074665426
4.672967166052813e-13,0.5750719121405242
4.814269201387746e-13,0.5837017253157413
4.95557123672268e-13,0.5922057954292302
5.096873272057613e-13,0.6005894638962139
5.238175307392547e-13,0.6088577043497898
5.379477342727481e-13,0.6170151571467513
5.520779378062414e-13,0.6250661598193782
5.662081413397348e-13,0.6330147740405738
5.803383448732283e-13,0.6408648095782083
5.944685484067216e-13,0.6486198456396224
6.08598751940215e-13,0.6562832499456327
6.227289554737084e-13,0.6638581958224333
6.368591590072017e-13,0.6713476775574714
6.509893625406951e-13,0.6787545242300672
6.651195660741884e-13,0.6860814121979544
6.792497696076818e-13,0.6933308763960204
6.933799731411752e-13,0.7005053205824979
7.075101766746685e-13,0.7076070266500203
7.216403802081619e-13,0.7146381631037884
7.357705837416552e-13,0.7216007927961355
7.499007872751487e-13,0.7284968799956839
7.640309908086421e-13,0.7353282968597497
7.781611943421354e-13,0.7420968293704364
7.922913978756288e-13,0.7488041827877492
8.064216014091222e-13,0.7554519866669116
8.205518049426155e-13,0.7620417994817069
8.346820084761089e-13,0.7685751128910123
8.488122120096023e-13,0.7750533556816117
8.629424155430956e-13,0.7814778974168121
8.77072619076589e-13,0.7878500518172579
8.912028226100823e-13,0.7941710798975813
9.053330261435758e-13,0.8004421928801011
9.194632296770693e-13,0.8066645549046391
9.335934332105627e-13,0.8128392855516237
9.477236367440559e-13,0.8189674621939681
9.618538402775493e-13,0.8250501221917146
9.759840438110427e-13,0.8310882649421045
9.901142473445361e-13,0.8370828537965476
1.0042444508780295e-12,0.8430348178549014
1.0183746544115227e-12,0.848945053646525
1.0325048579450161e-12,0.8548144267067186
1.0466350614785095e-12,0.8606437730563968
1.060765265012003e-12,0.8664339005921601
1.0748954685454964e-12,0.8721855903933059
1.0890256720789898e-12,0.8778995979517671
1.103155875612483e-12,0.88357665433046
1.1172860791459764e-12,0.8892174672550713
1.1314162826794698e-12,0.8948227221438994
1.1455464862129632e-12,0.9003930830799918
1.1596766897464566e-12,0.9059291937294811
1.1738068932799498e-12,0.9114316782097176
1.1879370968134432e-12,0.9169011419105099
1.2020673003469366e-12,0.9223381722715328
1.21619750388043e-12,0.9277433395187303
1.2303277074139235e-12,0.9331171973623255
1.2444579109474169e-12,0.9384602836588534
1.25858811448091e-12,0.9437731210394638
1.2727183180144035e-12,0.9490562175065633
1.2868485215478969e-12,0.954310067000731
1.3009787250813903e-12,0.9595351499396958
1.3151089286148837e-12,0.9647319337310385
1.329239132148377e-12,0.9699008732601719
1.3433693356818703e-12,0.9750424113550337
1.3574995392153637e-12,0.9801569792288444
1.3716297427488571e-12,0.9852449969021757
1.3857599462823506e-12,0.9903068736055016
1.3998901498158438e-12,0.9953430081633255
1.413020353349337e-12,0.9999999999999963
0.00001712813828558014,10728.991226307058
0.000025692206721860035,14010.969781589882
0.00003425627515813993,16914.551138763978
0.00004282034359441982,19559.207363727743
0.00005138441203069972,22009.32958728479
0.000059948480466979614,24304.66800433567
0.0000685125489032595,26471.950463565954
0.0000770766173395394,28530.24301595397
0.00008564068577581928,30493.749705915434
0.00009420475421209918,32373.41011738237
0.00010276882264837908,34177.87372901788
0.00011133289108465897,35914.12599759462
0.00011989695952093886,37587.90791611822
0.00012846102795721878,39204.00707095923
0.00013702509639349866,40766.46549716857
0.00014558916482977855,42278.731823731694
0.00015415323326605846,43743.775030814155
0.00016271730170233834,45164.17109000242
0.00017128137013861823,46542.170028783854
0.00017984543857489814,47879.74858985186
0.00018840950701117803,49178.65210780819
0.0001969735754474579,50440.428190539336
0.00020553764388373783,51666.45408521784
0.0002141017123200177,52857.95911627201
0.0002226657807562976,54016.04323360331
0.00023122984919257748,55141.692458057245
0.0002397939176288574,56235.79182765562
0.0002483579860651373,57299.136312316004
0.0002569220545014172,58332.44006307992
0.0002654861229376971,59336.34428482845
0.00027405019137397696,60311.423962488116
0.00028261425981025685,61258.19362513579
0.00029117832824653673,62177.11229683595
0.0002997423966828166,63068.5877550377
0.00030830646511909656,63932.9801951253
0.00031687053355537644,64770.60538191705
0.00032543460199165633,65581.73735454341
0.0003339986704279362,66366.61073944665
0.0003425627388642161,67125.42271665153
0.000351126807300496,67858.33467651565
0.0003596908757367759,68565.47359752822
0.0003682549441730558,69246.93317011798
0.0003768190126093357,69902.77468663486
0.0003853830810456156,70533.0277135158
0.00039394714948189546,71137.69055798711
0.00040251121791817535,71716.73053838106
0.0004110752863544553,72270.08406414982
0.0004196393547907352,72797.65652886425
0.00042820342322701506,73299.3220168084
0.00043676749166329494,73774.9228211548
0.00044533156009957483,74224.2687690635
0.0004538956285358547,74647.13634632096
0.0004624596969721346,75043.26761125623
0.00047102376540841454,75412.36888456477
0.0004795878338446944,75754.10919825356
0.0004881519022809743,76068.11848310042
0.0004967159707172542,76353.98546968497
0.000505280039153534,76611.25527306847
0.000513844107589814,76839.4266254166
0.0005224081760260938,77037.94871408046
0.0005309722444623737,77206.21757463881
0.0005395363128986536,77343.57197886263
0.0005481003813349335,77449.28874611901
0.0005566644497712134,77522.57739291526
0.0005652285182074933,77562.57401849539
0.0005737925866437732,77568.33430387024
0.000582356655080053,77538.82547639283
0.000590920723516333,77472.91706068405
0.0005994847919526128,77369.37019766546
0.0006080488603888928,77226.82526440697
0.0006166129288251727,77043.78746542915
0.0006251769972614525,76818.60998694594
0.0006337410656977325,76549.47420375202
0.0006423051341340123,76234.36629642939
0.0006508692025702922,75871.04946366846
0.0006594332710065722,75457.03068584157
0.000667997339442852,74989.52069025554
0.000676561407879132,74465.38535497116
0.0006851254763154118,73881.08622157536
0.0006936895447516917,73232.60700049784
0.0007022536131879715,72515.36184320482
0.0007108176816242515,71724.07956577337
0.0007193817500605314,70852.65568809933
0.0007279458184968113,69893.96069811522
0.0007365098869330912,68839.58768983577
0.000745073955369371,67679.51431096983
0.000753638023805651,66401.64076540196
0.0007622020922419308,64991.14373858929
0.0007707661606782107,63429.54846080207
0.0007793302291144907,61693.353467853725
0.0007878942975507705,59751.9147286237
0.0007964583659870504,57564.03889780943
0.0008050224344233303,55072.17950014276
0.0008135865028596102,52191.80888786635
0.0008221505712958902,48789.99369719331
0.00083071463973217,44635.95679911264
0.0008392787081684499,39260.63496013459
0.0008478427766047298,31372.807726754232
0.0018564068436279894,2.400990775232959e-8
0.0028564068436279892,3.3661810869496095e-8
0.0038564068436279892,4.110668256807005e-8
0.004856406843627989,4.739621495953472e-8
0.005856406843627989,5.294377237436686e-8
0.006856406843627989,5.796278870074421e-8
0.00785640684362799,6.258056179601993e-8
0.00885640684362799,6.688025534822529e-8
0.00985640684362799,7.091974616552267e-8
0.01085640684362799,7.474123518460552e-8
0.011856406843627989,7.837661690618487e-8
0.01285640684362799,8.18506928400561e-8
0.01385640684362799,8.518320115571826e-8
0.01485640684362799,8.839015555973363e-8
0.01585640684362799,9.148476070150842e-8
0.01685640684362799,9.447805714212484e-8
0.017856406843627992,9.737938756271244e-8
0.018856406843627993,1.0019674127848324e-7
0.01985640684362799,1.0293701376844801e-7
0.02085640684362799,1.0560620551986518e-7
0.021856406843627992,1.0820957667897213e-7
0.02285640684362799,1.1075176895102263e-7
0.02385640684362799,1.1323690284760993e-7
0.02485640684362799,1.1566865611416688e-7
0.025856406843627992,1.1805032760647361e-7
0.026856406843627993,1.2038488978577875e-7
0.02785640684362799,1.2267503221712413e-7
0.02885640684362799,1.249231978865847e-7
0.029856406843627992,1.2713161373532998e-7
0.03085640684362799,1.2930231649776228e-7
0.03185640684362799,1.3143717469736573e-7
0.03285640684362799,1.3353790747635737e-7
0.03385640684362799,1.3560610079897783e-7
0.03485640684362799,1.3764322146273997e-7
0.035856406843627994,1.3965062926954263e-7
0.036856406843627995,1.4162958764367557e-7
0.03785640684362799,1.4358127293228713e-7
0.03885640684362799,1.4550678258278644e-7
0.03985640684362799,1.474071423586138e-7
0.04085640684362799,1.4928331272808416e-7
0.04185640684362799,1.5113619453926093e-7
0.042856406843627994,1.529666340760222e-7
0.043856406843627994,1.5477542757584627e-7
0.04485640684362799,1.5656332527774304e-7
0.04585640684362799,1.5833103505871083e-7
0.04685640684362799,1.6007922570871298e-7
0.04785640684362799,1.61808529887146e-7
0.04885640684362799,1.6351954679786072e-7
0.04985640684362799,1.6521284461480627e-7
0.050856406843627994,1.6688896268613592e-7
0.051856406843627995,1.6854841354101442e-7
0.052856406843627995,1.7019168472029168e-7
0.05385640684362799,1.7181924044957688e-7
0.05485640684362799,1.7343152317098485e-7
0.05585640684362799,1.7502895494787774e-7
0.05685640684362799,1.7661193875523976e-7
0.05785640684362799,1.7818085966686464e-7
0.058856406843627994,1.797360859492641e-7
0.059856406843627995,1.8127797007110269e-7
0.06085640684362799,1.8280684963599682e-7
0.06185640684362799,1.8432304824567194e-7
0.06285640684362799,1.8582687629972866e-7
0.06385640684362799,1.8731863173761707e-7
0.06485640684362799,1.8879860072784265e-7
0.065856406843628,1.902670583089193e-7
0.066856406843628,1.917242689861355e-7
0.067856406843628,1.9317048728780077e-7
0.068856406843628,1.9460595828428466e-7
0.069856406843628,1.960309180728466e-7
0.070856406843628,1.974455942309715e-7
0.071856406843628,1.9885020624067704e-7
0.072856406843628,2.0024496588603205e-7
0.07385640684362799,2.0163007762592487e-7
0.07485640684362799,2.030057389439393e-7
0.07585640684362799,2.0437214067703352e-7
0.07685640684362799,2.0572946732457053e-7
0.07785640684362799,2.0707789733911702e-7
0.07885640684362799,2.0841760340030838e-7
0.07985640684362799,2.0974875267296962e-7
0.08085640684362799,2.1107150705058447e-7
0.081856406843628,2.1238602338511656e-7
0.082856406843628,2.1369245370410634e-7
0.083856406843628,2.1499094541589414e-7
0.084856406843628,2.162816415037539e-7
0.085856406843628,2.1756468070966086e-7
0.086856406843628,2.188401977083621e-7
0.087856406843628,2.2010832327236827e-7
0.08885640684362799,2.213691844284378e-7
0.08985640684362799,2.226229046060851e-7
0.09085640684362799,2.2386960377860237e-7
0.09185640684362799,2.2510939859705274e-7
0.09285640684362799,2.263424025176571e-7
0.09385640684362799,2.2756872592296916e-7
0.09485640684362799,2.2878847623720433e-7
0.09585640684362799,2.300017580360641e-7
0.09685640684362799,2.3120867315137315e-7
0.097856406843628,2.3240932077082634e-7
0.098856406843628,2.336037975331206e-7
0.099856406843628,2.347921976187317e-7
0.100856406843628,2.3597461283657594e-7
0.101856406843628,2.371511327067831e-7
0.102856406843628,2.3832184453979162e-7
0.103856406843628,2.394868335119636e-7
0.104856406843628,2.406461827379053e-7
0.10585640684362799,2.4179997333966695e-7
0.10685640684362799,2.4294828451298434e-7
0.10785640684362799,2.440911935907159e-7
0.10885640684362799,2.452287761036186e-7
0.10985640684362799,2.4636110583859833e-7
0.11085640684362799,2.474882548945614e-7
0.11185640684362799,2.48610293735987e-7
0.112856406843628,2.4972729124433334e-7
0.113856406843628,2.5083931476738336e-7
0.114856406843628,2.5194643016663044e-7
0.115856406843628,2.530487018627978e-7
0.116856406843628,2.541461928795816e-7
0.117856406843628,2.552389648857005e-7
0.118856406843628,2.5632707823533234e-7
0.119856406843628,2.5741059200701227e-7
0.12085640684362799,2.584895640410631e-7
0.12185640684362799,2.595640509756257e-7
0.12285640684362799,2.606341082813521e-7
0.12385640684362799,2.616997902948222e-7
0.12485640684362799,2.627611502507406e-7
0.12585640684362798,2.6381824031296736e-7
0.12685640684362798,2.648711116044348e-7
0.12785640684362798,2.659198142359973e-7
0.12885640684362798,2.6696439733426193e-7
0.12985640684362798,2.6800490906844226e-7
0.13085640684362798,2.69041396676278e-7
0.13185640684362798,2.700739064890585e-7
0.13285640684362798,2.7110248395578943e-7
0.13385640684362798,2.721271736665367e-7
0.13485640684362799,2.7314801937498243e-7
0.13585640684362799,2.7416506402022504e-7
0.136856406843628,2.7517834974785434e-7
0.137856406843628,2.7618791793033017e-7
0.138856406843628,2.771938091866937e-7
0.139856406843628,2.781960634016368e-7
0.140856406843628,2.791947197439555e-7
0.141856406843628,2.8018981668441166e-7
0.142856406843628,2.811813920130252e-7
0.143856406843628,2.8216948285582003e-7
0.144856406843628,2.831541256910435e-7
0.14585640684362797,2.841353563648804e-7
0.14685640684362797,2.8511321010668013e-7
0.14785640684362797,2.8608772154371514e-7
0.14885640684362797,2.870589247154887e-7
0.14985640684362797,2.880268530876088e-7
0.15085640684362797,2.8899153956524284e-7
0.15185640684362797,2.899530165061707e-7
0.15285640684362797,2.9091131573344827e-7
0.15385640684362797,2.91866468547698e-7
0.15485640684362798,2.928185057390375e-7
0.15585640684362798,2.9376745759866097e-7
0.15685640684362798,2.947133539300848e-7
0.15785640684362798,2.956562240600691e-7
0.15885640684362798,2.9659609684922715e-7
0.15985640684362798,2.97533000702333e-7
0.16085640684362798,2.9846696357833784e-7
0.16185640684362798,2.9939801300010523e-7
0.16285640684362798,3.003261760638748e-7
0.16385640684362798,3.0125147944846323e-7
0.16485640684362798,3.02173949424212e-7
0.16585640684362798,3.0309361186168965e-7
0.16685640684362799,3.040104922401576e-7
0.167856406843628,3.0492461565580644e-7
0.168856406843628,3.058360068297708e-7
0.169856406843628,3.0674469011593004e-7
0.170856406843628,3.076506895085014e-7
0.171856406843628,3.085540286494323e-7
0.172856406843628,3.0945473083559897e-7
0.173856406843628,3.1035281902581675e-7
0.174856406843628,3.11248315847668e-7
0.175856406843628,3.121412436041544e-7
0.17685640684362797,3.130316242801778e-7
0.17785640684362797,3.139194795488562e-7
0.17885640684362797,3.1480483077767893e-7
0.17985640684362797,3.1568769903450697e-7
0.18085640684362797,3.165681050934219e-7
0.18185640684362797,3.174460694404297e-7
0.18285640684362797,3.1832161227902274e-7
0.18385640684362797,3.191947535356038e-7
0.18485640684362797,3.200655128647777e-7
0.18585640684362797,3.209339096545137e-7
0.18685640684362798,3.2179996303118167e-7
0.18785640684362798,3.226636918644678e-7
0.18885640684362798,3.2352511477217127e-7
0.18985640684362798,3.243842501248865e-7
0.19085640684362798,3.2524111605057453e-7
0.19185640684362798,3.260957304390256e-7
0.19285640684362798,3.269481109462172e-7
0.19385640684362798,3.277982749985703e-7
0.19485640684362798,3.2864623979710563e-7
0.19585640684362798,3.294920223215048e-7
0.19685640684362798,3.30335639334077e-7
0.19785640684362799,3.3117710738363506e-7
0.198856406843628,3.320164428092833e-7
0.199856406843628,3.328536617441191e-7
0.200856406843628,3.3368878011885083e-7
0.201856406843628,3.3452181366533503e-7
0.202856406843628,3.3535277792003375e-7
0.203856406843628,3.3618168822739565e-7
0.204856406843628,3.3700855974316165e-7
0.205856406843628,3.3783340743759863e-7
0.206856406843628,3.3865624609866105e-7
0.207856406843628,3.394770903350847e-7
0.208856406843628,3.402959545794125e-7
0.20985640684362797,3.4111285309095566e-7
0.21085640684362797,3.419277999586905e-7
0.21185640684362797,3.427408091040934e-7
0.21285640684362797,3.43551894283916e-7
0.21385640684362797,3.443610690929004e-7
0.21485640684362797,3.451683469664385e-7
0.21585640684362797,3.459737411831742e-7
0.21685640684362797,3.4677726486755207e-7
0.21785640684362798,3.475789309923124e-7
0.21885640684362798,3.4837875238093536e-7
0.21985640684362798,3.491767417100334e-7
0.22085640684362798,3.499729115116965e-7
0.22185640684362798,3.507672741757875e-7
0.22285640684362798,3.515598419521923e-7
0.22385640684362798,3.5235062695302355e-7
0.22485640684362798,3.531396411547805e-7
0.22585640684362798,3.53926896400465e-7
0.22685640684362798,3.5471240440165584e-7
0.22785640684362798,3.554961767405413e-7
0.22885640684362799,3.5627822487191176e-7
0.229856406843628,3.5705856012511297e-7
0.230856406843628,3.578371937059607e-7
0.231856406843628,3.586141366986187e-7
0.232856406843628,3.593894000674393e-7
0.233856406843628,3.601629946587688e-7
0.234856406843628,3.609349312027178e-7
0.235856406843628,3.617052203148981e-7
0.236856406843628,3.624738724981255e-7
0.237856406843628,3.632408981440907e-7
0.238856406843628,3.6400630753499865e-7
0.239856406843628,3.6477011084517655e-7
0.24085640684362797,3.655323181426517e-7
0.24185640684362797,3.662929393907001e-7
0.24285640684362797,3.6705198444936574e-7
0.24385640684362797,3.6780946307695206e-7
0.24485640684362797,3.685653849314856e-7
0.24585640684362797,3.6931975957215244e-7
0.24685640684362797,3.700725964607091e-7
0.24785640684362797,3.7082390496286667e-7
0.24885640684362798,3.7157369434965053e-7
0.24985640684362798,3.7232197379873497e-7
0.250856406843628,3.7306875239575377e-7
0.251856406843628,3.738140391355875e-7
0.252856406843628,3.7455784292362764e-7
0.253856406843628,3.7530017257701766e-7
0.254856406843628,3.7604103682587303e-7
0.255856406843628,3.7678044431447865e-7
0.256856406843628,3.7751840360246583e-7
0.257856406843628,3.782549231659684e-7
0.258856406843628,3.789900113987584e-7
0.259856406843628,3.797236766133623e-7
0.260856406843628,3.8045592704215784e-7
0.261856406843628,3.811867708384514e-7
0.262856406843628,3.819162160775376e-7
0.263856406843628,3.826442707577402e-7
0.264856406843628,3.8337094280143494e-7
0.265856406843628,3.840962400560561e-7
0.266856406843628,3.848201702950844e-7
0.267856406843628,3.855427412190199e-7
0.268856406843628,3.862639604563368e-7
0.269856406843628,3.869838355644236e-7
0.270856406843628,3.877023740305071e-7
0.271856406843628,3.884195832725605e-7
0.272856406843628,3.891354706401974e-7
0.273856406843628,3.8985004341555003e-7
0.274856406843628,3.90563308814134e-7
0.275856406843628,3.912752739856979e-7
0.276856406843628,3.919859460150597e-7
0.277856406843628,3.9269533192292934e-7
0.278856406843628,3.934034386667178e-7
0.279856406843628,3.9411027314133333e-7
0.280856406843628,3.948158421799646e-7
0.281856406843628,3.9552015255485153e-7
0.282856406843628,3.962232109780438e-7
0.283856406843628,3.9692502410214666e-7
0.284856406843628,3.976255985210561e-7
0.285856406843628,3.983249407706809e-7
0.286856406843628,3.9902305732965454e-7
0.287856406843628,3.9971995462003534e-7
0.288856406843628,4.0041563900799566e-7
0.28985640684362796,4.011101168045002e-7
0.29085640684362796,4.018033942659745e-7
0.29185640684362796,4.0249547759496194e-7
0.29285640684362796,4.0318637294077146e-7
0.29385640684362796,4.038760864001151e-7
0.29485640684362796,4.0456462401773534e-7
0.29585640684362796,4.0525199178702366e-7
0.29685640684362796,4.0593819565062883e-7
0.29785640684362796,4.066232415010566e-7
0.29885640684362796,4.0730713518125965e-7
0.29985640684362797,4.0798988248521963e-7
0.30085640684362797,4.086714891585191e-7
0.30185640684362797,4.0935196089890663e-7
0.30285640684362797,4.100313033568514e-7
0.30385640684362797,4.1070952213609153e-7
0.30485640684362797,4.1138662279417286e-7
0.30585640684362797,4.120626108429803e-7
0.30685640684362797,4.1273749174926156e-7
0.30785640684362797,4.1341127093514284e-7
0.308856406843628,4.1408395377863705e-7
0.309856406843628,4.147555456141446e-7
0.310856406843628,4.15426051732947e-7
0.311856406843628,4.1609547738369314e-7
0.312856406843628,4.1676382777287886e-7
0.313856406843628,4.1743110806531915e-7
0.314856406843628,4.1809732338461405e-7
0.315856406843628,4.1876247881360724e-7
0.316856406843628,4.1942657939483903e-7
0.317856406843628,4.200896301309919e-7
0.318856406843628,4.2075163598533035e-7
0.319856406843628,4.2141260188213433e-7
0.320856406843628,4.220725327071268e-7
0.321856406843628,4.2273143330789466e-7
0.322856406843628,4.2338930849430446e-7
0.323856406843628,4.2404616303891216e-7
0.324856406843628,4.247020016773668e-7
0.325856406843628,4.2535682910880877e-7
0.326856406843628,4.260106499962632e-7
0.327856406843628,4.2666346896702683e-7
0.328856406843628,4.2731529061305005e-7
0.329856406843628,4.2796611949131415e-7
0.330856406843628,4.286159601242027e-7
0.331856406843628,4.292648169998683e-7
0.332856406843628,4.2991269457259437e-7
0.333856406843628,4.305595972631514e-7
0.334856406843628,4.312055294591496e-7
0.335856406843628,4.3185049551538534e-7
0.336856406843628,4.324944997541844e-7
0.337856406843628,4.331375464657394e-7
0.338856406843628,4.337796399084435e-7
0.339856406843628,4.344207843092193e-7
0.340856406843628,4.350609838638437e-7
0.341856406843628,4.3570024273726764e-7
0.342856406843628,4.3633856506393324e-7
0.343856406843628,4.3697595494808485e-7
0.344856406843628,4.3761241646407727e-7
0.345856406843628,4.382479536566798e-7
0.346856406843628,4.388825705413758e-7
0.347856406843628,4.3951627110465895e-7
0.348856406843628,4.4014905930432523e-7
0.349856406843628,4.4078093906976145e-7
0.350856406843628,4.414119143022298e-7
0.351856406843628,4.420419888751491e-7
0.35285640684362796,4.426711666343718e-7
0.35385640684362796,4.4329945139845835e-7
0.35485640684362796,4.439268469589471e-7
0.35585640684362796,4.4455335708062176e-7
0.35685640684362796,4.451789855017745e-7
0.35785640684362796,4.4580373593446647e-7
0.35885640684362796,4.464276120647847e-7
0.35985640684362796,4.4705061755309566e-7
0.36085640684362796,4.476727560342963e-7
0.36185640684362796,4.482940311180609e-7
0.36285640684362797,4.489144463890857e-7
0.36385640684362797,4.4953400540733026e-7
0.36485640684362797,4.5015271170825574e-7
0.36585640684362797,4.507705688030601e-7
0.36685640684362797,4.5138758017891086e-7
0.36785640684362797,4.5200374929917454e-7
0.36885640684362797,4.526190796036435e-7
0.36985640684362797,4.5323357450876e-7
0.370856406843628,4.5384723740783756e-7
0.371856406843628,4.544600716712794e-7
0.372856406843628,4.5507208064679466e-7
0.373856406843628,4.556832676596114e-7
0.374856406843628,4.5629363601268805e-7
0.375856406843628,4.5690318898692075e-7
0.376856406843628,4.575119298413498e-7
0.377856406843628,4.581198618133627e-7
0.378856406843628,4.58726988118895e-7
0.379856406843628,4.5933331195262907e-7
0.380856406843628,4.599388364881895e-7
0.381856406843628,4.60543564878338e-7
0.382856406843628,4.6114750025516376e-7
0.383856406843628,4.6175064573027356e-7
0.384856406843628,4.6235300439497845e-7
0.385856406843628,4.629545793204786e-7
0.386856406843628,4.63555373558046e-7
0.387856406843628,4.641553901392054e-7
0.388856406843628,4.6475463207591194e-7
0.389856406843628,4.653531023607285e-7
0.390856406843628,4.659508039669993e-7
0.391856406843628,4.665477398490228e-7
0.392856406843628,4.671439129422214e-7
0.393856406843628,4.677393261633108e-7
0.394856406843628,4.6833398241046576e-7
0.395856406843628,4.689278845634847e-7
0.396856406843628,4.695210354839526e-7
0.397856406843628,4.701134380154023e-7
0.398856406843628,4.7070509498347243e-7
0.399856406843628,4.712960091960658e-7
0.400856406843628,4.718861834435042e-7
0.401856406843628,4.724756204986823e-7
0.402856406843628,4.7306432311721977e-7
0.403856406843628,4.736522940376111e-7
0.404856406843628,4.742395359813751e-7
0.405856406843628,4.74826051653201e-7
0.406856406843628,4.7541184374109423e-7
0.407856406843628,4.7599691491652015e-7
0.408856406843628,4.765812678345461e-7
0.409856406843628,4.771649051339817e-7
0.410856406843628,4.777478294375182e-7
0.411856406843628,4.783300433518663e-7
0.412856406843628,4.789115494678915e-7
0.413856406843628,4.794923503607488e-7
0.414856406843628,4.800724485900158e-7
0.415856406843628,4.806518466998247e-7
0.416856406843628,4.812305472189916e-7
0.41785640684362796,4.818085526611462e-7
0.41885640684362796,4.823858655248584e-7
0.41985640684362796,4.829624882937651e-7
0.42085640684362796,4.835384234366939e-7
0.42185640684362796,4.841136734077874e-7
0.42285640684362796,4.846882406466245e-7
0.42385640684362796,4.852621275783415e-7
0.42485640684362797,4.858353366137512e-7
0.42585640684362797,4.864078701494613e-7
0.42685640684362797,4.869797305679915e-7
0.42785640684362797,4.875509202378885e-7
0.42885640684362797,4.881214415138412e-7
0.42985640684362797,4.886912967367934e-7
0.43085640684362797,4.892604882340562e-7
0.43185640684362797,4.898290183194185e-7
0.43285640684362797,4.903968892932578e-7
0.433856406843628,4.909641034426469e-7
0.434856406843628,4.915306630414631e-7
0.435856406843628,4.92096570350494e-7
0.436856406843628,4.926618276175424e-7
0.437856406843628,4.932264370775307e-7
0.438856406843628,4.937904009526043e-7
0.439856406843628,4.943537214522331e-7
0.440856406843628,4.949164007733129e-7
0.441856406843628,4.954784411002651e-7
0.442856406843628,4.960398446051357e-7
0.443856406843628,4.966006134476936e-7
0.444856406843628,4.971607497755267e-7
0.445856406843628,4.977202557241389e-7
0.446856406843628,4.982791334170442e-7
0.447856406843628,4.988373849658613e-7
0.448856406843628,4.993950124704063e-7
0.449856406843628,4.999520180187852e-7
0.450856406843628,5.005084036874846e-7
0.451856406843628,5.010641715414626e-7
0.452856406843628,5.016193236342383e-7
0.453856406843628,5.021738620079792e-7
0.454856406843628,5.027277886935905e-7
0.455856406843628,5.032811057108003e-7
0.456856406843628,5.038338150682466e-7
0.457856406843628,5.043859187635619e-7
0.458856406843628,5.049374187834575e-7
0.459856406843628,5.054883171038072e-7
0.460856406843628,5.060386156897293e-7
0.461856406843628,5.065883164956688e-7
0.462856406843628,5.071374214654783e-7
0.463856406843628,5.076859325324984e-7
0.464856406843628,5.082338516196367e-7
0.465856406843628,5.087811806394466e-7
0.466856406843628,5.093279214942055e-7
0.467856406843628,5.098740760759914e-7
0.468856406843628,5.104196462667598e-7
0.469856406843628,5.109646339384191e-7
0.470856406843628,5.115090409529054e-7
0.471856406843628,5.120528691622569e-7
0.472856406843628,5.125961204086876e-7
0.473856406843628,5.131387965246595e-7
0.474856406843628,5.136808993329559e-7
0.475856406843628,5.142224306467511e-7
0.476856406843628,5.147633922696826e-7
0.477856406843628,5.153037859959205e-7
0.478856406843628,5.158436136102372e-7
0.479856406843628,5.163828768880762e-7
0.48085640684362796,5.169215775956198e-7
0.48185640684362796,5.174597174898572e-7
0.48285640684362796,5.179972983186506e-7
0.48385640684362796,5.185343218208023e-7
0.48485640684362796,5.190707897261199e-7
0.48585640684362796,5.196067037554809e-7
0.48685640684362796,5.201420656208979e-7
0.48785640684362797,5.206768770255819e-7
0.48885640684362797,5.212111396640053e-7
0.48985640684362797,5.217448552219653e-7
0.49085640684362797,5.222780253766455e-7
0.49185640684362797,5.228106517966769e-7
0.49285640684362797,5.233427361422003e-7
0.49385640684362797,5.238742800649245e-7
0.49485640684362797,5.244052852081882e-7
0.495856406843628,5.249357532070183e-7
0.496856406843628,5.254656856881885e-7
0.497856406843628,5.259950842702775e-7
0.498856406843628,5.265239505637277e-7
0.499856406843628,5.270522861709008e-7
0.500856406843628,5.275800926861356e-7
0.501856406843628,5.281073716958037e-7
0.502856406843628,5.286341247783651e-7
0.503856406843628,5.291603535044235e-7
0.504856406843628,5.296860594367807e-7
0.505856406843628,5.30211244130491e-7
0.506856406843628,5.307359091329147e-7
0.507856406843628,5.312600559837713e-7
0.508856406843628,5.317836862151924e-7
0.509856406843628,5.323068013517736e-7
0.510856406843628,5.328294029106266e-7
0.511856406843628,5.333514924014306e-7
0.512856406843628,5.338730713264825e-7
0.513856406843628,5.343941411807486e-7
0.514856406843628,5.349147034519133e-7
0.515856406843628,5.354347596204291e-7
0.516856406843628,5.359543111595661e-7
0.517856406843628,5.364733595354604e-7
0.518856406843628,5.369919062071622e-7
0.519856406843628,5.375099526266839e-7
0.520856406843628,5.380275002390476e-7
0.521856406843628,5.385445504823316e-7
0.522856406843628,5.39061104787718e-7
0.523856406843628,5.395771645795377e-7
0.524856406843628,5.40092731275317e-7
0.525856406843628,5.406078062858231e-7
0.526856406843628,5.41122391015109e-7
0.527856406843628,5.416364868605575e-7
0.528856406843628,5.421500952129264e-7
0.529856406843628,5.42663217456392e-7
0.530856406843628,5.431758549685929e-7
0.531856406843628,5.436880091206723e-7
0.532856406843628,5.441996812773218e-7
0.533856406843628,5.447108727968232e-7
0.534856406843628,5.45221585031091e-7
0.535856406843628,5.457318193257139e-7
0.536856406843628,5.462415770199958e-7
0.537856406843628,5.467508594469974e-7
0.538856406843628,5.472596679335767e-7
0.539856406843628,5.477680038004292e-7
0.540856406843628,5.482758683621279e-7
0.541856406843628,5.48783262927163e-7
0.542856406843628,5.492901887979814e-7
0.543856406843628,5.497966472710255e-7
0.544856406843628,5.503026396367718e-7
0.545856406843628,5.508081671797697e-7
0.546856406843628,5.513132311786789e-7
0.547856406843628,5.518178329063078e-7
0.548856406843628,5.523219736296503e-7
0.549856406843628,5.528256546099236e-7
0.550856406843628,5.533288771026042e-7
0.551856406843628,5.538316423574652e-7
0.552856406843628,5.543339516186119e-7
0.553856406843628,5.548358061245182e-7
0.554856406843628,5.553372071080617e-7
0.555856406843628,5.558381557965598e-7
0.556856406843628,5.563386534118037e-7
0.557856406843628,5.568387011700941e-7
0.558856406843628,5.573383002822753e-7
0.559856406843628,5.578374519537695e-7
0.560856406843628,5.583361573846103e-7
0.561856406843628,5.588344177694773e-7
0.562856406843628,5.593322342977285e-7
0.563856406843628,5.598296081534339e-7
0.564856406843628,5.603265405154085e-7
0.565856406843628,5.608230325572444e-7
0.566856406843628,5.613190854473437e-7
0.567856406843628,5.618147003489502e-7
0.568856406843628,5.623098784201814e-7
0.569856406843628,5.628046208140596e-7
0.570856406843628,5.632989286785443e-7
0.571856406843628,5.637928031565623e-7
0.572856406843628,5.642862453860386e-7
0.573856406843628,5.647792564999274e-7
0.574856406843628,5.652718376262427e-7
0.575856406843628,5.657639898880872e-7
0.576856406843628,5.662557144036835e-7
0.5778564068436279,5.66747012286403e-7
0.5788564068436279,5.672378846447957e-7
0.5798564068436279,5.677283325826191e-7
0.5808564068436279,5.68218357198867e-7
0.5818564068436279,5.68707959587799e-7
0.5828564068436279,5.69197140838968e-7
0.5838564068436279,5.696859020372493e-7
0.5848564068436279,5.70174244262868e-7
0.5858564068436279,5.706621685914276e-7
0.5868564068436279,5.711496760939372e-7
0.5878564068436279,5.716367678368385e-7
0.5888564068436279,5.721234448820342e-7
0.589856406843628,5.726097082869137e-7
0.590856406843628,5.730955591043808e-7
0.591856406843628,5.735809983828799e-7
0.592856406843628,5.740660271664223e-7
0.593856406843628,5.745506464946131e-7
0.594856406843628,5.750348574026762e-7
0.595856406843628,5.755186609214809e-7
0.596856406843628,5.760020580775671e-7
0.597856406843628,5.764850498931704e-7
0.598856406843628,5.769676373862485e-7
0.599856406843628,5.774498215705048e-7
0.600856406843628,5.779316034554143e-7
0.601856406843628,5.784129840462475e-7
0.602856406843628,5.788939643440956e-7
0.603856406843628,5.79374545345894e-7
0.604856406843628,5.79854728044447e-7
0.605856406843628,5.803345134284519e-7
0.606856406843628,5.808139024825218e-7
0.607856406843628,5.812928961872102e-7
0.608856406843628,5.817714955190337e-7
0.609856406843628,5.822497014504957e-7
0.610856406843628,5.827275149501092e-7
0.611856406843628,5.832049369824197e-7
0.612856406843628,5.836819685080279e-7
0.613856406843628,5.841586104836123e-7
0.614856406843628,5.84634863861952e-7
0.615856406843628,5.851107295919479e-7
0.616856406843628,5.855862086186454e-7
0.617856406843628,5.860613018832571e-7
0.618856406843628,5.865360103231826e-7
0.619856406843628,5.870103348720318e-7
0.620856406843628,5.874842764596455e-7
0.621856406843628,5.879578360121171e-7
0.622856406843628,5.884310144518131e-7
0.623856406843628,5.889038126973948e-7
0.624856406843628,5.893762316638386e-7
0.625856406843628,5.898482722624565e-7
0.626856406843628,5.903199354009175e-7
0.627856406843628,5.907912219832669e-7
0.628856406843628,5.912621329099472e-7
0.629856406843628,5.917326690778179e-7
0.630856406843628,5.922028313801756e-7
0.631856406843628,5.926726207067737e-7
0.632856406843628,5.931420379438414e-7
0.633856406843628,5.936110839741048e-7
0.634856406843628,5.940797596768049e-7
0.635856406843628,5.945480659277166e-7
0.636856406843628,5.950160035991695e-7
0.637856406843628,5.954835735600648e-7
0.638856406843628,5.959507766758958e-7
0.639856406843628,5.964176138087657e-7
0.640856406843628,5.968840858174058e-7
0.641856406843628,5.973501935571953e-7
0.642856406843628,5.978159378801781e-7
0.643856406843628,5.982813196350822e-7
0.644856406843628,5.987463396673366e-7
0.645856406843628,5.992109988190904e-7
0.646856406843628,5.996752979292297e-7
0.647856406843628,6.001392378333953e-7
0.648856406843628,6.006028193640012e-7
0.649856406843628,6.010660433502507e-7
0.650856406843628,6.015289106181545e-7
0.651856406843628,6.01991421990548e-7
0.652856406843628,6.024535782871079e-7
0.653856406843628,6.029153803243691e-7
0.654856406843628,6.033768289157425e-7
0.655856406843628,6.0383792487153e-7
0.656856406843628,6.042986689989428e-7
0.657856406843628,6.04759062102117e-7
0.658856406843628,6.0521910498213e-7
0.659856406843628,6.056787984370172e-7
0.660856406843628,6.061381432617875e-7
0.661856406843628,6.0659714024844e-7
0.662856406843628,6.070557901859794e-7
0.663856406843628,6.075140938604324e-7
0.664856406843628,6.079720520548626e-7
0.665856406843628,6.084296655493871e-7
0.666856406843628,6.088869351211909e-7
0.667856406843628,6.093438615445434e-7
0.668856406843628,6.09800445590813e-7
0.669856406843628,6.102566880284823e-7
0.670856406843628,6.107125896231637e-7
0.671856406843628,6.111681511376137e-7
0.672856406843628,6.116233733317485e-7
0.673856406843628,6.120782569626582e-7
0.674856406843628,6.125328027846215e-7
0.675856406843628,6.129870115491212e-7
0.676856406843628,6.134408840048573e-7
0.677856406843628,6.138944208977624e-7
0.678856406843628,6.143476229710159e-7
0.679856406843628,6.148004909650576e-7
0.680856406843628,6.152530256176024e-7
0.681856406843628,6.157052276636544e-7
0.682856406843628,6.161570978355202e-7
0.683856406843628,6.166086368628234e-7
0.684856406843628,6.170598454725179e-7
0.685856406843628,6.175107243889016e-7
0.686856406843628,6.179612743336304e-7
0.687856406843628,6.184114960257309e-7
0.688856406843628,6.188613901816149e-7
0.689856406843628,6.193109575150914e-7
0.690856406843628,6.197601987373807e-7
0.691856406843628,6.202091145571274e-7
0.692856406843628,6.206577056804132e-7
0.693856406843628,6.211059728107698e-7
0.694856406843628,6.215539166491923e-7
0.695856406843628,6.220015378941513e-7
0.696856406843628,6.224488372416064e-7
0.697856406843628,6.228958153850177e-7
0.698856406843628,6.233424730153597e-7
0.699856406843628,6.237888108211326e-7
0.700856406843628,6.242348294883755e-7
0.701856406843628,6.246805297006778e-7
0.702856406843628,6.251259121391929e-7
0.703856406843628,6.255709774826484e-7
0.7048564068436279,6.2601572640736e-7
0.7058564068436279,6.264601595872422e-7
0.7068564068436279,6.269042776938208e-7
0.7078564068436279,6.273480813962449e-7
0.7088564068436279,6.277915713612982e-7
0.7098564068436279,6.282347482534107e-7
0.7108564068436279,6.286776127346706e-7
0.7118564068436279,6.291201654648363e-7
0.7128564068436279,6.295624071013463e-7
0.7138564068436279,6.300043382993324e-7
0.714856406843628,6.304459597116298e-7
0.715856406843628,6.308872719887891e-7
0.716856406843628,6.313282757790868e-7
0.717856406843628,6.317689717285371e-7
0.718856406843628,6.322093604809022e-7
0.719856406843628,6.326494426777042e-7
0.720856406843628,6.330892189582351e-7
0.721856406843628,6.33528689959568e-7
0.722856406843628,6.339678563165681e-7
0.723856406843628,6.344067186619031e-7
0.724856406843628,6.34845277626054e-7
0.725856406843628,6.352835338373252e-7
0.726856406843628,6.357214879218557e-7
0.727856406843628,6.361591405036293e-7
0.728856406843628,6.36596492204485e-7
0.729856406843628,6.370335436441265e-7
0.730856406843628,6.374702954401338e-7
0.731856406843628,6.379067482079726e-7
0.732856406843628,6.383429025610046e-7
0.733856406843628,6.387787591104972e-7
0.734856406843628,6.39214318465634e-7
0.735856406843628,6.396495812335246e-7
0.736856406843628,6.400845480192142e-7
0.737856406843628,6.405192194256938e-7
0.738856406843628,6.409535960539096e-7
0.739856406843628,6.413876785027732e-7
0.740856406843628,6.418214673691705e-7
0.741856406843628,6.422549632479716e-7
0.742856406843628,6.42688166732041e-7
0.743856406843628,6.431210784122459e-7
0.744856406843628,6.435536988774662e-7
0.745856406843628,6.43986028714604e-7
0.746856406843628,6.444180685085926e-7
0.747856406843628,6.448498188424059e-7
0.748856406843628,6.452812802970669e-7
0.749856406843628,6.457124534516585e-7
0.750856406843628,6.461433388833307e-7
0.751856406843628,6.465739371673104e-7
0.752856406843628,6.470042488769106e-7
0.753856406843628,6.474342745835392e-7
0.754856406843628,6.478640148567074e-7
0.755856406843628,6.482934702640389e-7
0.756856406843628,6.487226413712787e-7
0.757856406843628,6.491515287423014e-7
0.758856406843628,6.495801329391205e-7
0.759856406843628,6.50008454521896e-7
0.760856406843628,6.504364940489441e-7
0.761856406843628,6.508642520767448e-7
0.762856406843628,6.512917291599508e-7
0.763856406843628,6.517189258513958e-7
0.764856406843628,6.521458427021025e-7
0.765856406843628,6.525724802612916e-7
0.766856406843628,6.529988390763893e-7
0.767856406843628,6.53424919693036e-7
0.768856406843628,6.538507226550942e-7
0.769856406843628,6.542762485046567e-7
0.770856406843628,6.547014977820546e-7
0.771856406843628,6.551264710258653e-7
0.772856406843628,6.555511687729205e-7
0.773856406843628,6.559755915583145e-7
0.774856406843628,6.563997399154108e-7
0.775856406843628,6.568236143758515e-7
0.776856406843628,6.57247215469564e-7
0.777856406843628,6.576705437247695e-7
0.778856406843628,6.580935996679897e-7
0.779856406843628,6.585163838240554e-7
0.780856406843628,6.589388967161135e-7
0.781856406843628,6.593611388656351e-7
0.782856406843628,6.597831107924222e-7
0.783856406843628,6.60204813014616e-7
0.784856406843628,6.606262460487038e-7
0.785856406843628,6.610474104095264e-7
0.786856406843628,6.614683066102859e-7
0.787856406843628,6.618889351625524e-7
0.788856406843628,6.623092965762717e-7
0.789856406843628,6.627293913597723e-7
0.790856406843628,6.631492200197725e-7
0.791856406843628,6.635687830613876e-7
0.792856406843628,6.639880809881374e-7
0.793856406843628,6.644071143019524e-7
0.794856406843628,6.648258835031816e-7
0.795856406843628,6.652443890905989e-7
0.796856406843628,6.656626315614109e-7
0.797856406843628,6.660806114112624e-7
0.798856406843628,6.664983291342442e-7
0.799856406843628,6.669157852229003e-7
0.800856406843628,6.673329801682336e-7
0.801856406843628,6.677499144597134e-7
0.802856406843628,6.681665885852814e-7
0.803856406843628,6.685830030313596e-7
0.804856406843628,6.689991582828557e-7
0.805856406843628,6.694150548231701e-7
0.806856406843628,6.698306931342024e-7
0.807856406843628,6.702460736963586e-7
0.808856406843628,6.706611969885561e-7
0.809856406843628,6.710760634882317e-7
0.810856406843628,6.714906736713471e-7
0.811856406843628,6.719050280123955e-7
0.812856406843628,6.723191269844077e-7
0.813856406843628,6.727329710589593e-7
0.814856406843628,6.731465607061756e-7
0.815856406843628,6.735598963947388e-7
0.816856406843628,6.739729785918941e-7
0.817856406843628,6.743858077634553e-7
0.818856406843628,6.747983843738116e-7
0.819856406843628,6.752107088859334e-7
0.820856406843628,6.756227817613783e-7
0.821856406843628,6.760346034602973e-7
0.822856406843628,6.764461744414404e-7
0.823856406843628,6.768574951621634e-7
0.824856406843628,6.772685660784327e-7
0.825856406843628,6.776793876448322e-7
0.826856406843628,6.780899603145686e-7
0.827856406843628,6.785002845394772e-7
0.828856406843628,6.789103607700282e-7
0.829856406843628,6.793201894553321e-7
0.830856406843628,6.797297710431451e-7
0.831856406843628,6.801391059798759e-7
0.832856406843628,6.805481947105901e-7
0.8338564068436279,6.809570376790165e-7
0.8348564068436279,6.81365635327553e-7
0.8358564068436279,6.817739880972712e-7
0.8368564068436279,6.821820964279233e-7
0.8378564068436279,6.825899607579465e-7
0.8388564068436279,6.829975815244687e-7
0.839856406843628,6.834049591633145e-7
0.840856406843628,6.838120941090103e-7
0.841856406843628,6.842189867947895e-7
0.842856406843628,6.846256376525981e-7
0.843856406843628,6.850320471131004e-7
0.844856406843628,6.854382156056835e-7
0.845856406843628,6.858441435584631e-7
0.846856406843628,6.86249831398289e-7
0.847856406843628,6.866552795507498e-7
0.848856406843628,6.870604884401787e-7
0.849856406843628,6.874654584896576e-7
0.850856406843628,6.878701901210238e-7
0.851856406843628,6.88274683754874e-7
0.852856406843628,6.886789398105696e-7
0.853856406843628,6.89082958706242e-7
0.854856406843628,6.894867408587977e-7
0.855856406843628,6.898902866839227e-7
0.856856406843628,6.902935965960886e-7
0.857856406843628,6.906966710085563e-7
0.858856406843628,6.910995103333819e-7
0.859856406843628,6.915021149814212e-7
0.860856406843628,6.919044853623345e-7
0.861856406843628,6.923066218845919e-7
0.862856406843628,6.927085249554776e-7
0.863856406843628,6.931101949810953e-7
0.864856406843628,6.935116323663723e-7
0.865856406843628,6.939128375150648e-7
0.866856406843628,6.943138108297623e-7
0.867856406843628,6.947145527118928e-7
0.868856406843628,6.95115063561727e-7
0.869856406843628,6.955153437783827e-7
0.870856406843628,6.959153937598308e-7
0.871856406843628,6.963152139028982e-7
0.872856406843628,6.967148046032732e-7
0.873856406843628,6.971141662555105e-7
0.874856406843628,6.975132992530348e-7
0.875856406843628,6.979122039881465e-7
0.876856406843628,6.983108808520246e-7
0.877856406843628,6.987093302347328e-7
0.878856406843628,6.991075525252229e-7
0.879856406843628,6.995055481113396e-7
0.880856406843628,6.999033173798248e-7
0.881856406843628,7.003008607163226e-7
0.882856406843628,7.006981785053823e-7
0.883856406843628,7.010952711304641e-7
0.884856406843628,7.014921389739427e-7
0.885856406843628,7.018887824171117e-7
0.886856406843628,7.022852018401883e-7
0.887856406843628,7.026813976223167e-7
0.888856406843628,7.030773701415731e-7
0.889856406843628,7.034731197749697e-7
0.890856406843628,7.038686468984589e-7
0.891856406843628,7.042639518869368e-7
0.892856406843628,7.046590351142487e-7
0.893856406843628,7.050538969531921e-7
0.894856406843628,7.054485377755211e-7
0.895856406843628,7.058429579519506e-7
0.896856406843628,7.062371578521606e-7
0.897856406843628,7.066311378447993e-7
0.898856406843628,7.070248982974887e-7
0.899856406843628,7.074184395768268e-7
0.900856406843628,7.078117620483929e-7
0.901856406843628,7.082048660767513e-7
0.902856406843628,7.085977520254546e-7
0.903856406843628,7.089904202570482e-7
0.904856406843628,7.093828711330746e-7
0.905856406843628,7.097751050140761e-7
0.906856406843628,7.101671222595996e-7
0.907856406843628,7.105589232282003e-7
0.908856406843628,7.109505082774452e-7
0.909856406843628,7.113418777639175e-7
0.910856406843628,7.117330320432194e-7
0.911856406843628,7.12123971469977e-7
0.912856406843628,7.125146963978435e-7
0.913856406843628,7.129052071795026e-7
0.914856406843628,7.132955041666727e-7
0.915856406843628,7.136855877101107e-7
0.916856406843628,7.140754581596153e-7
0.917856406843628,7.144651158640308e-7
0.918856406843628,7.148545611712505e-7
0.919856406843628,7.152437944282211e-7
0.920856406843628,7.156328159809456e-7
0.921856406843628,7.160216261744867e-7
0.922856406843628,7.16410225352971e-7
0.923856406843628,7.167986138595923e-7
0.924856406843628,7.171867920366153e-7
0.925856406843628,7.175747602253786e-7
0.926856406843628,7.179625187662988e-7
0.927856406843628,7.183500679988736e-7
0.928856406843628,7.187374082616854e-7
0.929856406843628,7.191245398924049e-7
0.930856406843628,7.195114632277941e-7
0.931856406843628,7.198981786037105e-7
0.932856406843628,7.202846863551092e-7
0.933856406843628,7.20670986816048e-7
0.934856406843628,7.210570803196892e-7
0.935856406843628,7.21442967198304e-7
0.936856406843628,7.218286477832752e-7
0.937856406843628,7.222141224051007e-7
0.938856406843628,7.225993913933972e-7
0.939856406843628,7.229844550769031e-7
0.940856406843628,7.233693137834814e-7
0.941856406843628,7.23753967840124e-7
0.942856406843628,7.241384175729537e-7
0.943856406843628,7.245226633072286e-7
0.944856406843628,7.249067053673446e-7
0.945856406843628,7.252905440768387e-7
0.946856406843628,7.256741797583919e-7
0.947856406843628,7.260576127338335e-7
0.948856406843628,7.264408433241428e-7
0.949856406843628,7.26823871849453e-7
0.950856406843628,7.272066986290545e-7
0.951856406843628,7.275893239813973e-7
0.952856406843628,7.279717482240949e-7
0.953856406843628,7.283539716739268e-7
0.954856406843628,7.287359946468418e-7
0.955856406843628,7.291178174579607e-7
0.956856406843628,7.294994404215801e-7
0.957856406843628,7.298808638511745e-7
0.958856406843628,7.302620880594001e-7
0.959856406843628,7.306431133580973e-7
0.9608564068436279,7.310239400582936e-7
0.9618564068436279,7.314045684702073e-7
0.9628564068436279,7.317849989032493e-7
0.9638564068436279,7.321652316660269e-7
0.964856406843628,7.325452670663467e-7
0.965856406843628,7.329251054112169e-7
0.966856406843628,7.33304747006851e-7
0.967856406843628,7.3368419215867e-7
0.968856406843628,7.340634411713055e-7
0.969856406843628,7.344424943486024e-7
0.970856406843628,7.348213519936226e-7
0.971856406843628,7.352000144086463e-7
0.972856406843628,7.355784818951762e-7
0.973856406843628,7.359567547539395e-7
0.974856406843628,7.363348332848914e-7
0.975856406843628,7.367127177872166e-7
0.976856406843628,7.370904085593337e-7
0.977856406843628,7.374679058988965e-7
0.978856406843628,7.37845210102798e-7
0.979856406843628,7.382223214671719e-7
0.980856406843628,7.385992402873962e-7
0.981856406843628,7.389759668580955e-7
0.982856406843628,7.393525014731441e-7
0.983856406843628,7.397288444256678e-7
0.984856406843628,7.401049960080476e-7
0.985856406843628,7.404809565119217e-7
0.986856406843628,7.408567262281884e-7
0.987856406843628,7.412323054470084e-7
0.988856406843628,7.416076944578081e-7
0.989856406843628,7.419828935492811e-7
0.990856406843628,7.423579030093923e-7
0.991856406843628,7.427327231253788e-7
0.992856406843628,7.431073541837539e-7
0.993856406843628,7.434817964703086e-7
0.994856406843628,7.438560502701148e-7
0.995856406843628,7.44230115867528e-7
0.996856406843628,7.446039935461886e-7
0.997856406843628,7.449776835890258e-7
0.998856406843628,7.453511862782597e-7
0.999856406843628,7.457245018954034e-7
1,7.457780921199198e-7
1001,0.000023605042378717196
2001,0.00003337423956346247
3001,0.00004087152685155928
4001,0.000047192409854934095
5001,0.00005276140055622509
6001,0.00005779625618837934
7001,0.0000624263491654856
8001,0.00006673597913321924
9001,0.00007078370399751502
10001,0.00007461216115584759
11001,0.00007825353942847903
12001,0.00008173284697000876
13001,0.00008506997187351844
14001,0.00008828103961383536
15001,0.00009137934009412584
16001,0.00009437598018975094
17001,0.00009728035504414348
18001,0.00010010049609394031
19001,0.00010284333307993918
20001,0.00010551489468188678
21001,0.00010812046448507333
22001,0.0001106647038635461
23001,0.00011315174997296641
24001,0.00011558529475103246
25001,0.00011796864923962383
26001,0.00012030479643039901
27001,0.00012259643504155453
28001,0.0001248460160583286
29001,0.00012705577344762728
30001,0.00012922775014335405
31001,0.0001313638201631313
32001,0.00013346570753789094
33001,0.00013553500259832585
34001,0.00013757317605575056
35001,0.00013958159123181283
36001,0.00014156151472608379
37001,0.00014351412575869173
38001,0.00014544052438374917
39001,0.00014734173873603596
40001,0.00014921873144647973
41001,0.0001510724053400719
42001,0.00015290360851194236
43001,0.00015471313886257908
44001,0.00015650174816100306
45001,0.00015827014569459516
46001,0.00016001900155583623
47001,0.00016174894960915533
48001,0.00016346059017513493
49001,0.00016515449246430378
50001,0.0001668311967884907
51001,0.00016849121657409465
52001,0.00017013504019853411
53001,0.00017176313266849543
54001,0.0001733759371563237
55001,0.00017497387640894241
56001,0.00017655735404199454
57001,0.00017812675573043079
58001,0.00017968245030549563
59001,0.00018122479076695123
60001,0.00018275411521840923
61001,0.00018427074773279113
62001,0.00018577499915419272
63001,0.00018726716784177265
64001,0.00018874754036070772
65001,0.00019021639212474657
66001,0.0001916739879944425
67001,0.00019312058283474614
68001,0.00019455642203528104
69001,0.00019598174199631134
70001,0.0001973967705831255
71001,0.00019880172755131037
72001,0.00020019682494516188
73001,0.00020158226747127867
74001,0.00020295825284920166
75001,0.00020432497214080032
76001,0.00020568261005995907
77001,0.0002070313452639854
78001,0.0002083713506280407
79001,0.00020970279350378772
80001,0.0002110258359633497
81001,0.00021234063502958853
82001,0.00021364734289362758
83001,0.00021494610712047247
84001,0.00021623707084351647
85001,0.0002175203729486558
86001,0.00021879614824868527
87001,0.0002200645276485945
88001,0.00022132563830233804
89001,0.0002225796037616109
90001,0.00022382654411712223
91001,0.0002250665761328243
92001,0.0002262998133735217
93001,0.00022752636632625484
94001,0.00022874634251582576
95001,0.00022995984661480751
96001,0.0002311669805483563
97001,0.00023236784359412233
98001,0.0002335625324775377
99001,0.00023475114146273964
100000,0.00023593258277939655
100100000,0.0074645728784339576
200100000,0.010553863384149268
300100000,0.01292471339740737
400100000,0.014923551872089847
500100000,0.016684621198960175
600100000,0.018276782228462046
700100000,0.01974094609436085
800100000,0.02110377067668941
900100000,0.022383773606077476
1000100000,0.023594438008182467
1100100000,0.02474594287950654
1200100000,0.02584619649135314
1300100000,0.026901488009838232
1400100000,0.027916916757000674
1500100000,0.028896685368587516
1600100000,0.029844306146482532
1700100000,0.030762750095510147
1800100000,0.031654556978619124
1900100000,0.03252191817200331
2000100000,0.033366740111379085
2100100000,0.034190693612943114
2200100000,0.03499525273244907
2300100000,0.03578172575326432
2400100000,0.03655128016849278
2500100000,0.03730496302141966
2600100000,0.03804371761675406
2700100000,0.038768397364053596
2800100000,0.039479777332844634
2900100000,0.04017856396543844
3000100000,0.04086540329421285
3100100000,0.041540887935532844
3200100000,0.042205563075811844
3300100000,0.04285993162173929
3400100000,0.04350445865303925
3500100000,0.044139575289844336
3600100000,0.04476568206608353
3700100000,0.04538315188388205
3800100000,0.04599233261087485
3900100000,0.046593549371808714
4000100000,0.04718710657729515
4100100000,0.04777328972564948
4200100000,0.048352367008086386
4300100000,0.04892459074288221
4400100000,0.04949019866026354
4500100000,0.05004941505658368
4600100000,0.050602451833681145
4700100000,0.05114950943707921
4800100000,0.05169077770480621
4900100000,0.05222643663702823
5000100000,0.05275665709534068
5100100000,0.053281601439419915
5200100000,0.05380142410775973
5300100000,0.05431627214837985
5400100000,0.054826285704675445
5500100000,0.055331598460956595
5600100000,0.0558323380516916
5700100000,0.05632862643800401
5800100000,0.056820580254570076
5900100000,0.05730831112971201
6000100000,0.05779192598117585
6100100000,0.058271527289814044
6200100000,0.05874721335315726
6300100000,0.059219078520652564
6400100000,0.05968721341216264
6500100000,0.06015170512115914
6600100000,0.0606126374039005
6700100000,0.06107009085575814
6800100000,0.061524143075742124
6900100000,0.06197486882017761
7000100000,0.062422340146393564
7100100000,0.0628666265472062
7200100000,0.06330779507690762
7300100000,0.0637459104694063
7400100000,0.0641810352491092
7500100000,0.06461322983508279
7600100000,0.06504255263898448
7700100000,0.06546906015721397
7800100000,0.06589280705769589
7900100000,0.06631384626167125
8000100000,0.06673222902084423
8100100000,0.06714800499020236
8200100000,0.06756122229680334
8300100000,0.06797192760479807
8400100000,0.06838016617693865
8500100000,0.06878598193280067
8600100000,0.06918941750393202
8700100000,0.06959051428612416
8800100000,0.0699893124889871
8900100000,0.07038585118299642
9000100000,0.07078016834416795
9100100000,0.0711723008965046
9200100000,0.07156228475234999
9300100000,0.07195015485077332
9400100000,0.07233594519410176
9500100000,0.07271968888270858
9600100000,0.07310141814815746
9700100000,0.07348116438479728
9800100000,0.0738589581798947
9900100000,0.07423482934238664
10000000000,0.07460843388909212
20000000000,0.10551225907337267
30000000000,0.12922559816905474
40000000000,0.14921686777818882
50000000000,0.16682952987081445
60000000000,0.18275259353645426
70000000000,0.19739536177854825
80000000000,0.2110245181467486
90000000000,0.2238253016672845
100000000000,0.23593258374763415
110000000000,0.2474481814061641
120000000000,0.25845119633811214
130000000000,0.269004533969197
140000000000,0.2791591977767674
150000000000,0.2889572219390819
160000000000,0.29843373555638
170000000000,0.3076184534866509
180000000000,0.3165367772201238
190000000000,0.3252106236584005
200000000000,0.33365905974163096
210000000000,0.3418987957788865
220000000000,0.3499445741291558
230000000000,0.357809479150315
240000000000,0.3655051870729104
250000000000,0.3730421694454753
260000000000,0.380429860279093
270000000000,0.3876767945071689
280000000000,0.39479072355709827
290000000000,0.40177871249497604
300000000000,0.40864722221190264
310000000000,0.4154021793742633
320000000000,0.4220490362934988
330000000000,0.4285928224359976
340000000000,0.4350381889570593
350000000000,0.4413894473799997
360000000000,0.4476506033345705
370000000000,0.4538253861048196
380000000000,0.45991727460552295
390000000000,0.46592952030103807
400000000000,0.47186516749526974
410000000000,0.4777270713521712
420000000000,0.48351791394953086
430000000000,0.4892402186221912
440000000000,0.4948963628123295
450000000000,0.500488589612447
460000000000,0.5060190181600291
470000000000,0.5114896530204921
480000000000,0.5169023926762255
490000000000,0.5222590372236657
500000000000,0.5275612953668738
510000000000,0.5328107907846436
520000000000,0.5380090679383953
530000000000,0.5431575973797332
540000000000,0.548257780609366
550000000000,0.553310954532884
560000000000,0.558318395553536
570000000000,0.5632813233375116
580000000000,0.5682009042831961
590000000000,0.5730782547223592
600000000000,0.577914443878165
610000000000,0.5827104966022083
620000000000,0.5874673959104247
630000000000,0.5921860853356478
640000000000,0.596867471112761
650000000000,0.6015124242107773
660000000000,0.606121782224752
670000000000,0.6106963511391673
680000000000,0.6152369069733029
690000000000,0.6197441973181032
700000000000,0.6242189427731616
710000000000,0.6286618382916423
720000000000,0.6330735544402487
730000000000,0.6374547385807042
740000000000,0.6418060159786425
750000000000,0.646127990845282
760000000000,0.650421247316802
770000000000,0.6546863503759093
780000000000,0.6589238467197188
790000000000,0.6631342655777146
800000000000,0.667318119483263
810000000000,0.6714759050018562
820000000000,0.67560810341902
830000000000,0.6797151813905798
840000000000,0.6837975915577741
850000000000,0.68785577312951
860000000000,0.6918901524338811
870000000000,0.6959011434409077
880000000000,0.6998891482583126
890000000000,0.7038545576020161
900000000000,0.7077977512429051
910000000000,0.7117190984313241
920000000000,0.7156189583006309
930000000000,0.719497680251065
940000000000,0.7233556043150887
950000000000,0.727193061505286
960000000000,0.7310103741458217
970000000000,0.7348078561884037
980000000000,0.7385858135136235
990000000000,0.7423445442184946
1000000000000,0.7460843388909515
1010000000000,0.7498054808720269
1020000000000,0.753508246506377
1030000000000,0.7571929053817782
1040000000000,0.7608597205581867
1050000000000,0.7645089487869096
1060000000000,0.768140840720404
1070000000000,0.7717556411131911
1080000000000,0.7753535890143387
1090000000000,0.7789349179519425
1100000000000,0.7824998561100078
1110000000000,0.7860486264981107
1120000000000,0.7895814471141973
1130000000000,0.7930985311008547
1140000000000,0.7966000868953736
1150000000000,0.8000863183738992
1160000000000,0.803557424989953
1170000000000,0.8070136019075932
1180000000000,0.8104550401294639
1190000000000,0.81388192661997
1200000000000,0.8172944444238059
1210000000000,0.8206927727800466
1220000000000,0.8240770872320045
1230000000000,0.8274475597330433
1240000000000,0.8308043587485273
1250000000000,0.8341476493540788
1260000000000,0.8374775933303045
1270000000000,0.8407943492541455
1280000000000,0.8440980725869984
1290000000000,0.8473889157597408
1300000000000,0.8506670282547999
1310000000000,0.8539325566853837
1320000000000,0.857185644871996
1330000000000,0.8604264339163477
1340000000000,0.8636550622727726
1350000000000,0.8668716658172477
1360000000000,0.8700763779141194
1370000000000,0.8732693294806231
1380000000000,0.8764506490492893
1390000000000,0.8796204628283177
1400000000000,0.8827788947600002
1410000000000,0.8859260665772686
1420000000000,0.8890620978584423
1430000000000,0.8921871060802424
1440000000000,0.8953012066691419
1450000000000,0.8984045130511116
1460000000000,0.901497136699828
1470000000000,0.9045791871833951
1480000000000,0.9076507722096397
1490000000000,0.9107119976700312
1500000000000,0.9137629676822772
1510000000000,0.916803784631644
1520000000000,0.9198345492110466
1530000000000,0.9228553604599545
1540000000000,0.9258663158021553
1550000000000,0.9288675110824147
1560000000000,0.931859040602077
1570000000000,0.9348409971536372
1580000000000,0.937813472054326
1590000000000,0.9407765551787385
1600000000000,0.9437303349905402
1610000000000,0.9466748985732857
1620000000000,0.9496103316603732
1630000000000,0.9525367186641718
1640000000000,0.955454142704343
1650000000000,0.9583626856353886
1660000000000,0.9612624280734466
1670000000000,0.9641534494223633
1680000000000,0.9670358278990624
1690000000000,0.969909640558237
1700000000000,0.9727749633163839
1710000000000,0.9756318709752032
1720000000000,0.978480437244383
1730000000000,0.981320734763789
1740000000000,0.9841528351250766
1750000000000,0.9869768088927469
1760000000000,0.9897927256246596
1770000000000,0.9926006538920255
1780000000000,0.995400661298886
1790000000000,0.998192814501108
1800000000000,1.0009771792248947
1810000000000,1.0037538202848397
1820000000000,1.0065228016015304
1830000000000,1.0092841862187167
1840000000000,1.0120380363200587
1850000000000,1.0147844132454658
1860000000000,1.017523377507037
1870000000000,1.0202549888046182
1880000000000,1.0229793060409849
1890000000000,1.0256963873366611
1900000000000,1.028406290044388
1910000000000,1.0311090707632462
1920000000000,1.0338047853524517
1930000000000,1.0364934889448232
1940000000000,1.0391752359599395
1950000000000,1.0418500801169903
1960000000000,1.0445180744473321
1970000000000,1.0471792713067547
1980000000000,1.0498337223874692
1990000000000,1.0524814787298222
2000000000000,1.0551225907337483
2010000000000,1.0577571081699617
2020000000000,1.060385080190901
2030000000000,1.0630065553414274
2040000000000,1.0656215815692878
2050000000000,1.068230206235348
2060000000000,1.0708324761235986
2070000000000,1.0734284374509468
2080000000000,1.0760181358767913
2090000000000,1.0786016165123933
2100000000000,1.0811789239300456
2110000000000,1.0837501021720437
2120000000000,1.086315194759467
2130000000000,1.0888742447007744
2140000000000,1.091427294500218
2150000000000,1.0939743861660787
2160000000000,1.0965155612187327
2170000000000,1.0990508606985463
2180000000000,1.1015803251736114
2190000000000,1.1041039947473168
2200000000000,1.1066219090657687
2210000000000,1.1091341073250565
2220000000000,1.111640628278372
2230000000000,1.114141510242984
2240000000000,1.1166367911070727
2250000000000,1.1191265083364275
2260000000000,1.1216106989810088
2270000000000,1.1240893996813826
2280000000000,1.1265626466750236
2290000000000,1.1290304758024992
2300000000000,1.1314929225135264
2310000000000,1.1339500218729153
2320000000000,1.1364018085663925
2330000000000,1.1388483169063175
2340000000000,1.1412895808372803
2350000000000,1.1437256339416015
2360000000000,1.146156509444719
2370000000000,1.1485822402204753
2380000000000,1.151002858796306
2390000000000,1.1534183973583276
2400000000000,1.1558288877563305
2410000000000,1.1582343615086799
2420000000000,1.160634849807123
2430000000000,1.1630303835215083
2440000000000,1.165420993204417
2450000000000,1.1678067090957107
2460000000000,1.1701875611269916
2470000000000,1.1725635789259876
2480000000000,1.17493479182085
2490000000000,1.17730122884438
2500000000000,1.1796629187381755
2510000000000,1.1820198899567023
2520000000000,1.1843721706712962
2530000000000,1.1867197887740903
2540000000000,1.1890627718818736
2550000000000,1.1914011473398824
2560000000000,1.1937349422255226
2570000000000,1.196064183352029
2580000000000,1.198388897272058
2590000000000,1.2007091102812215
2600000000000,1.2030248484215553
2610000000000,1.2053361374849296
2620000000000,1.2076430030164016
2630000000000,1.209945470317508
2640000000000,1.2122435644495044
2650000000000,1.2145373102365458
2660000000000,1.2168267322688169
2670000000000,1.2191118549056073
2680000000000,1.221392702278335
2690000000000,1.2236692982935207
2700000000000,1.2259416666357092
2710000000000,1.228209830770347
2720000000000,1.2304738139466063
2730000000000,1.2327336392001684
2740000000000,1.2349893293559562
2750000000000,1.2372409070308248
2760000000000,1.239488394636207
2770000000000,1.2417318143807161
2780000000000,1.243971188272706
2790000000000,1.2462065381227914
2800000000000,1.2484378855463236
2810000000000,1.2506652519658323
2820000000000,1.2528886586134231
2830000000000,1.255108126533139
2840000000000,1.2573236765832854
2850000000000,1.2595353294387153
2860000000000,1.2617431055930826
2870000000000,1.2639470253610552
2880000000000,1.2661471088804979
2890000000000,1.268343376114618
2900000000000,1.2705358468540784
2910000000000,1.2727245407190804
2920000000000,1.2749094771614091
2930000000000,1.2770906754664528
2940000000000,1.2792681547551883
2950000000000,1.2814419339861358
2960000000000,1.2836120319572855
2970000000000,1.2857784673079944
2980000000000,1.287941258520853
2990000000000,1.290100423923526
3000000000000,1.2922559816905648


==> figure_files/rho_rho/mp8.txt <==
x, y
1.e-15,2.660270456687138e-6
1.001856406843627e-15,2.6608132131219083e-6
1.003712813687254e-15,2.661347324907899e-6
1.0055692205308811e-15,2.661872785431072e-6
1.007425627374508e-15,2.662389587947573e-6
1.009282034218135e-15,2.662897725583294e-6
1.011138441061762e-15,2.6633971913334314e-6
1.012994847905389e-15,2.6638879780620365e-6
1.0148512547490159e-15,2.664370078501551e-6
1.016707661592643e-15,2.664843485252338e-6
1.01856406843627e-15,2.665308190782203e-6
1.020420475279897e-15,2.6657641874259036e-6
1.022276882123524e-15,2.66621146738465e-6
1.0241332889671509e-15,2.6666500227255976e-6
1.025989695810778e-15,2.66707984538133e-6
1.027846102654405e-15,2.6675009271493264e-6
1.029702509498032e-15,2.66791325969143e-6
1.0315589163416589e-15,2.668316834533294e-6
1.0334153231852858e-15,2.6687116430638307e-6
1.035271730028913e-15,2.6690976765346362e-6
1.03712813687254e-15,2.6694749260594176e-6
1.0389845437161669e-15,2.6698433826134046e-6
1.0408409505597938e-15,2.6702030370327473e-6
1.0426973574034208e-15,2.6705538800139094e-6
1.0445537642470477e-15,2.6708959021130504e-6
1.0464101710906749e-15,2.6712290937453898e-6
1.0482665779343018e-15,2.6715534451845727e-6
1.0501229847779288e-15,2.671868946562012e-6
1.0519793916215558e-15,2.6721755878662306e-6
1.0538357984651827e-15,2.672473358942183e-6
1.0556922053088099e-15,2.6727622494905738e-6
1.0575486121524368e-15,2.67304224906716e-6
1.0594050189960638e-15,2.6733133470820416e-6
1.0612614258396907e-15,2.673575532798948e-6
1.0631178326833177e-15,2.6738287953344997e-6
1.0649742395269446e-15,2.674073123657471e-6
1.0668306463705718e-15,2.674308506588037e-6
1.0686870532141987e-15,2.6745349327970013e-6
1.0705434600578257e-15,2.674752390805023e-6
1.0723998669014526e-15,2.6749608689818257e-6
1.0742562737450796e-15,2.6751603555453928e-6
1.0761126805887067e-15,2.675350838561153e-6
1.0779690874323337e-15,2.675532305941152e-6
1.0798254942759606e-15,2.6757047454432157e-6
1.0816819011195876e-15,2.675868144670091e-6
1.0835383079632145e-15,2.676022491068585e-6
1.0853947148068415e-15,2.6761677719286797e-6
1.0872511216504687e-15,2.6763039743826445e-6
1.0891075284940956e-15,2.6764310854041295e-6
1.0909639353377226e-15,2.676549091807241e-6
1.0928203421813495e-15,2.6766579802456143e-6
1.0946767490249765e-15,2.6767577372114616e-6
1.0965331558686036e-15,2.676848349034614e-6
1.0983895627122306e-15,2.6769298018815416e-6
1.1002459695558575e-15,2.67700208175437e-6
1.1021023763994845e-15,2.6770651744898686e-6
1.1039587832431114e-15,2.677119065758437e-6
1.1058151900867384e-15,2.677163741063067e-6
1.1076715969303655e-15,2.6771991857382988e-6
1.1095280037739925e-15,2.6772253849491497e-6
1.1113844106176194e-15,2.677242323690038e-6
1.1132408174612464e-15,2.6772499867836882e-6
1.1150972243048733e-15,2.6772483588800196e-6
1.1169536311485005e-15,2.6772374244550166e-6
1.1188100379921274e-15,2.6772171678095882e-6
1.1206664448357544e-15,2.677187573068407e-6
1.1225228516793814e-15,2.6771486241787332e-6
1.1243792585230083e-15,2.6771003049092217e-6
1.1262356653666353e-15,2.6770425988487106e-6
1.1280920722102624e-15,2.6769754894049943e-6
1.1299484790538894e-15,2.676898959803581e-6
1.1318048858975163e-15,2.676812993086427e-6
1.1336612927411433e-15,2.6767175721106567e-6
1.1355176995847702e-15,2.676612679547267e-6
1.1373741064283974e-15,2.6764982978798065e-6
1.1392305132720243e-15,2.676374409403043e-6
1.1410869201156513e-15,2.6762409962216075e-6
1.1429433269592782e-15,2.6760980402486217e-6
1.1447997338029052e-15,2.675945523204302e-6
1.1466561406465321e-15,2.6757834266145543e-6
1.1485125474901593e-15,2.6756117318095333e-6
1.1503689543337862e-15,2.675430419922195e-6
1.1522253611774132e-15,2.6752394718868227e-6
1.1540817680210402e-15,2.6750388684375334e-6
1.1559381748646671e-15,2.674828590106763e-6
1.1577945817082943e-15,2.6746086172237315e-6
1.1596509885519212e-15,2.674378929912883e-6
1.1615073953955482e-15,2.674139508092308e-6
1.1633638022391751e-15,2.673890331472146e-6
1.165220209082802e-15,2.6736313795529542e-6
1.167076615926429e-15,2.6733626316240636e-6
1.1689330227700562e-15,2.6730840667619132e-6
1.1707894296136831e-15,2.672795663828351e-6
1.17264583645731e-15,2.6724974014689204e-6
1.174502243300937e-15,2.6721892581111174e-6
1.1763586501445642e-15,2.6718712119626267e-6
1.1782150569881911e-15,2.671543241009529e-6
1.180071463831818e-15,2.671205323014488e-6
1.181927870675445e-15,2.6708574355149054e-6
1.183784277519072e-15,2.6704995558210594e-6
1.185640684362699e-15,2.670131661014205e-6
1.1874970912063259e-15,2.669753727944658e-6
1.189353498049953e-15,2.6693657332298474e-6
1.19120990489358e-15,2.6689676532523397e-6
1.193066311737207e-15,2.668559464157837e-6
1.194922718580834e-15,2.6681411418531455e-6
1.196779125424461e-15,2.6677126620041164e-6
1.198635532268088e-15,2.6672740000335556e-6
1.200491939111715e-15,2.666825131119109e-6
1.202348345955342e-15,2.6663660301911103e-6
1.2042047527989689e-15,2.665896671930403e-6
1.2060611596425958e-15,2.665417030766131e-6
1.2079175664862228e-15,2.6649270808734943e-6
1.20977397332985e-15,2.6644267961714827e-6
1.2116303801734769e-15,2.6639161503205613e-6
1.2134867870171038e-15,2.663395116720335e-6
1.2153431938607308e-15,2.6628636685071778e-6
1.217199600704358e-15,2.6623217785518245e-6
1.2190560075479849e-15,2.6617694194569304e-6
1.2209124143916118e-15,2.6612065635545938e-6
1.2227688212352388e-15,2.6606331829038454e-6
1.2246252280788658e-15,2.6600492492881002e-6
1.2264816349224927e-15,2.659454734212575e-6
1.2283380417661197e-15,2.658849608901659e-6
1.2301944486097468e-15,2.658233844296263e-6
1.2320508554533738e-15,2.6576074110511143e-6
1.2339072622970007e-15,2.6569702795320193e-6
1.2357636691406277e-15,2.6563224198130877e-6
1.2376200759842548e-15,2.655663801673913e-6
1.2394764828278818e-15,2.654994394596712e-6
1.2413328896715087e-15,2.6543141677634244e-6
1.2431892965151357e-15,2.6536230900527668e-6
1.2450457033587626e-15,2.6529211300372464e-6
1.2469021102023896e-15,2.6522082559801312e-6
1.2487585170460165e-15,2.6514844358323703e-6
1.2506149238896437e-15,2.6507496372294725e-6
1.2524713307332706e-15,2.6500038274883412e-6
1.2543277375768976e-15,2.649246973604058e-6
1.2561841444205245e-15,2.6484790422466176e-6
1.2580405512641517e-15,2.6476999997576174e-6
1.2598969581077787e-15,2.646909812146898e-6
1.2617533649514056e-15,2.6461084450891273e-6
1.2636097717950326e-15,2.6452958639203447e-6
1.2654661786386595e-15,2.6444720336344378e-6
1.2673225854822865e-15,2.64363691887958e-6
1.2691789923259134e-15,2.6427904839546085e-6
1.2710353991695406e-15,2.641932692805343e-6
1.2728918060131675e-15,2.6410635090208595e-6
1.2747482128567945e-15,2.640182895829695e-6
1.2766046197004214e-15,2.639290816096004e-6
1.2784610265440486e-15,2.638387232315648e-6
1.2803174333876755e-15,2.637472106612234e-6
1.2821738402313025e-15,2.6365454007330854e-6
1.2840302470749294e-15,2.6356070760451503e-6
1.2858866539185564e-15,2.634657093530854e-6
1.2877430607621833e-15,2.6336954137838757e-6
1.2895994676058105e-15,2.632721997004872e-6
1.2914558744494374e-15,2.631736802997124e-6
1.2933122812930644e-15,2.63073979116212e-6
1.2951686881366914e-15,2.6297309204950733e-6
1.2970250949803185e-15,2.62871014958036e-6
1.2988815018239455e-15,2.6276774365868936e-6
1.3007379086675724e-15,2.6266327392634237e-6
1.3025943155111994e-15,2.6255760149337555e-6
1.3044507223548263e-15,2.6245072204919033e-6
1.3063071291984533e-15,2.6234263123971575e-6
1.3081635360420802e-15,2.6223332466690798e-6
1.3100199428857074e-15,2.621227978882409e-6
1.3118763497293343e-15,2.620110464161899e-6
1.3137327565729613e-15,2.6189806571770573e-6
1.3155891634165882e-15,2.617838512136812e-6
1.3174455702602154e-15,2.6166839827840857e-6
1.3193019771038423e-15,2.615517022390282e-6
1.3211583839474693e-15,2.614337583749684e-6
1.3230147907910962e-15,2.613145619173755e-6
1.3248711976347232e-15,2.611941080485357e-6
1.3267276044783501e-15,2.6107239190128634e-6
1.3285840113219771e-15,2.6094940855841798e-6
1.3304404181656043e-15,2.6082515305206633e-6
1.3322968250092312e-15,2.606996203630946e-6
1.3341532318528582e-15,2.6057280542046442e-6
1.3360096386964851e-15,2.604447031005978e-6
1.3378660455401123e-15,2.60315308226727e-6
1.3397224523837392e-15,2.601846155682344e-6
1.3415788592273662e-15,2.6005261983998058e-6
1.3434352660709931e-15,2.599193157016213e-6
1.34529167291462e-15,2.5978469775691333e-6
1.347148079758247e-15,2.5964876055300727e-6
1.349004486601874e-15,2.5951149857972956e-6
1.3508608934455011e-15,2.593729062688513e-6
1.352717300289128e-15,2.5923297799334496e-6
1.354573707132755e-15,2.5909170806662797e-6
1.356430113976382e-15,2.589490907417931e-6
1.3582865208200091e-15,2.5880512021082606e-6
1.360142927663636e-15,2.586597906038087e-6
1.361999334507263e-15,2.585130959881084e-6
1.36385574135089e-15,2.5836503036755394e-6
1.365712148194517e-15,2.5821558768159575e-6
1.367568555038144e-15,2.58064761804452e-6
1.3694249618817709e-15,2.5791254654423913e-6
1.371281368725398e-15,2.577589356420876e-6
1.373137775569025e-15,2.5760392277124048e-6
1.374994182412652e-15,2.574475015361373e-6
1.3768505892562789e-15,2.5728966547148046e-6
1.378706996099906e-15,2.57130408041285e-6
1.380563402943533e-15,2.569697226379112e-6
1.38241980978716e-15,2.568076025810795e-6
1.3842762166307869e-15,2.5664404111686695e-6
1.3861326234744138e-15,2.5647903141668674e-6
1.3879890303180408e-15,2.563125665762463e-6
1.3898454371616677e-15,2.56144639614489e-6
1.3917018440052949e-15,2.55975243472514e-6
1.3935582508489218e-15,2.558043710124773e-6
1.3954146576925488e-15,2.556320150164714e-6
1.3972710645361758e-15,2.5545816818538427e-6
1.3991274713798029e-15,2.5528282313773692e-6
1.4009838782234299e-15,2.5510597240849862e-6
1.4028402850670568e-15,2.5492760844787993e-6
1.4046966919106838e-15,2.5474772362010244e-6
1.4065530987543107e-15,2.545663102021448e-6
1.4084095055979377e-15,2.5438336038246515e-6
1.4102659124415646e-15,2.5419886625969885e-6
1.4121223192851918e-15,2.5401281984132962e-6
1.4139787261288187e-15,2.538252130423371e-6
1.4158351329724457e-15,2.5363603768381584e-6
1.4176915398160726e-15,2.5344528549156836e-6
1.4195479466596998e-15,2.532529480946701e-6
1.4214043535033267e-15,2.530590170240064e-6
1.4232607603469537e-15,2.528634837107792e-6
1.4251171671905806e-15,2.526663394849856e-6
1.4269735740342076e-15,2.5246757557386445e-6
1.4288299808778345e-15,2.522671831003127e-6
1.4306863877214615e-15,2.5206515308126904e-6
1.4325427945650886e-15,2.518614764260651e-6
1.4343992014087156e-15,2.5165614393474315e-6
1.4362556082523426e-15,2.514491462963386e-6
1.4381120150959695e-15,2.512404740871282e-6
1.4399684219395967e-15,2.5103011776884123e-6
1.4418248287832236e-15,2.508180676868342e-6
1.4436812356268506e-15,2.5060431406822685e-6
1.4455376424704775e-15,2.5038884701999974e-6
1.4473940493141045e-15,2.5017165652705165e-6
1.4492504561577314e-15,2.4995273245021563e-6
1.4511068630013584e-15,2.497320645242332e-6
1.4529632698449855e-15,2.4950964235568576e-6
1.4548196766886125e-15,2.4928545542088105e-6
1.4566760835322394e-15,2.490594930636946e-6
1.4585324903758666e-15,2.4883174449336414e-6
1.4603888972194935e-15,2.486021987822367e-6
1.4622453040631205e-15,2.4837084486346638e-6
1.4641017109067474e-15,2.48137671528661e-6
1.4659581177503744e-15,2.4790266742547827e-6
1.4678145245940014e-15,2.476658210551673e-6
1.4696709314376283e-15,2.4742712077005717e-6
1.4715273382812553e-15,2.4718655477098742e-6
1.4733837451248824e-15,2.4694411110468314e-6
1.4752401519685094e-15,2.4669977766106877e-6
1.4770965588121363e-15,2.4645354217052264e-6
1.4789529656557635e-15,2.462053922010682e-6
1.4808093724993904e-15,2.459553151555012e-6
1.4826657793430174e-15,2.4570329826845097e-6
1.4845221861866443e-15,2.4544932860337364e-6
1.4863785930302713e-15,2.4519339304947564e-6
1.4882349998738982e-15,2.4493547831856563e-6
1.4900914067175252e-15,2.4467557094183205e-6
1.4919478135611521e-15,2.444136572665455e-6
1.4938042204047793e-15,2.4414972345268233e-6
1.4956606272484062e-15,2.4388375546946855e-6
1.4975170340920332e-15,2.436157390918402e-6
1.4993734409356603e-15,2.4334565989681912e-6
1.5012298477792873e-15,2.430735032598015e-6
1.5030862546229143e-15,2.4279925435075502e-6
1.5049426614665412e-15,2.4252289813032447e-6
1.5067990683101682e-15,2.422444193458406e-6
1.5086554751537951e-15,2.419638025272311e-6
1.510511881997422e-15,2.4168103198283014e-6
1.512368288841049e-15,2.413960917950827e-6
1.5142246956846762e-15,2.411089658161416e-6
1.5160811025283031e-15,2.4081963766335375e-6
1.51793750937193e-15,2.40528090714631e-6
1.5197939162155572e-15,2.4023430810370384e-6
1.5216503230591842e-15,2.3993827271525316e-6
1.5235067299028111e-15,2.3963996717991597e-6
1.525363136746438e-15,2.393393738691623e-6
1.527219543590065e-15,2.3903647489003812e-6
1.529075950433692e-15,2.3873125207977057e-6
1.530932357277319e-15,2.3842368700023074e-6
1.5327887641209459e-15,2.3811376093224992e-6
1.534645170964573e-15,2.378014548697838e-6
1.5365015778082e-15,2.3748674951392055e-6
1.538357984651827e-15,2.371696252667267e-6
1.5402143914954541e-15,2.3685006222492646e-6
1.542070798339081e-15,2.3652804017340836e-6
1.543927205182708e-15,2.3620353857855307e-6
1.545783612026335e-15,2.3587653658137774e-6
1.547640018869962e-15,2.3554701299048875e-6
1.5494964257135889e-15,2.3521494627483845e-6
1.5513528325572158e-15,2.3488031455627726e-6
1.5532092394008428e-15,2.345430956018959e-6
1.55506564624447e-15,2.3420326681614806e-6
1.5569220530880969e-15,2.3386080523274912e-6
1.558778459931724e-15,2.335156875063401e-6
1.560634866775351e-15,2.3316788990391014e-6
1.562491273618978e-15,2.3281738829596836e-6
1.5643476804626049e-15,2.324641581474566e-6
1.5662040873062318e-15,2.321081745083935e-6
1.5680604941498588e-15,2.317494120042396e-6
1.5699169009934857e-15,2.3138784482597475e-6
1.5717733078371127e-15,2.310234467198754e-6
1.5736297146807397e-15,2.306561909769825e-6
1.5754861215243668e-15,2.3028605042224727e-6
1.5773425283679938e-15,2.2991299740334356e-6
1.579198935211621e-15,2.295370037791331e-6
1.5810553420552479e-15,2.2915804090777278e-6
1.5829117488988748e-15,2.287760796344472e-6
1.5847681557425018e-15,2.2839109027871496e-6
1.5866245625861287e-15,2.2800304262145177e-6
1.5884809694297557e-15,2.2761190589137597e-6
1.5903373762733826e-15,2.2721764875113906e-6
1.5921937831170096e-15,2.2682023928296484e-6
1.5940501899606367e-15,2.2641964497381905e-6
1.5959065968042637e-15,2.2601583270008992e-6
1.5977630036478906e-15,2.2560876871176137e-6
1.5996194104915178e-15,2.251984186160568e-6
1.6014758173351447e-15,2.2478474736053313e-6
1.6033322241787717e-15,2.2436771921560053e-6
1.6051886310223986e-15,2.2394729775644666e-6
1.6070450378660256e-15,2.2352344584433786e-6
1.6089014447096526e-15,2.2309612560727283e-6
1.6107578515532795e-15,2.226652984199605e-6
1.6126142583969065e-15,2.2223092488309317e-6
1.6144706652405336e-15,2.2179296480188502e-6
1.6163270720841606e-15,2.213513771638438e-6
1.6181834789277875e-15,2.209061201157412e-6
1.6200398857714147e-15,2.204571509397488e-6
1.6218962926150416e-15,2.200044260287001e-6
1.6237526994586686e-15,2.1954790086044055e-6
1.6256091063022955e-15,2.1908752997122462e-6
1.6274655131459225e-15,2.1862326692811583e-6
1.6293219199895494e-15,2.1815506430034434e-6
1.6311783268331764e-15,2.1768287362957366e-6
1.6330347336768033e-15,2.1720664539902566e-6
1.6348911405204305e-15,2.167263290014099e-6
1.6367475473640574e-15,2.162418727056011e-6
1.6386039542076844e-15,2.1575322362200373e-6
1.6404603610513115e-15,2.1526032766654125e-6
1.6423167678949385e-15,2.147631295232034e-6
1.6441731747385655e-15,2.142615726050784e-6
1.6460295815821924e-15,2.1375559901379803e-6
1.6478859884258194e-15,2.132451494973142e-6
1.6497423952694463e-15,2.1273016340592315e-6
1.6515988021130733e-15,2.1221057864644836e-6
1.6534552089567002e-15,2.1168633163448796e-6
1.6553116158003274e-15,2.1115735724462475e-6
1.6571680226439543e-15,2.106235887584947e-6
1.6590244294875813e-15,2.100849578105977e-6
1.6608808363312084e-15,2.095413943317331e-6
1.6627372431748354e-15,2.089928264899306e-6
1.6645936500184623e-15,2.0843918062874013e-6
1.6664500568620893e-15,2.0788038120273682e-6
1.6683064637057162e-15,2.0731635071008636e-6
1.6701628705493432e-15,2.0674700962200562e-6
1.6720192773929701e-15,2.0617227630894346e-6
1.6738756842365971e-15,2.055920669632953e-6
1.6757320910802242e-15,2.0500629551844915e-6
1.6775884979238512e-15,2.044148735639525e-6
1.6794449047674782e-15,2.0381771025656854e-6
1.6813013116111053e-15,2.0321471222697885e-6
1.6831577184547323e-15,2.0260578348187087e-6
1.6850141252983592e-15,2.0199082530112788e-6
1.6868705321419862e-15,2.0136973612982246e-6
1.6887269389856131e-15,2.007424114646894e-6
1.69058334582924e-15,2.0010874373473113e-6
1.692439752672867e-15,1.9946862217558393e-6
1.694296159516494e-15,1.988219326972423e-6
1.6961525663601211e-15,1.981685577447119e-6
1.698008973203748e-15,1.975083761511239e-6
1.699865380047375e-15,1.968412629828106e-6
1.7017217868910022e-15,1.9616708937580085e-6
1.7035781937346291e-15,1.9548572236314995e-6
1.705434600578256e-15,1.947970246924729e-6
1.707291007421883e-15,1.94100854632996e-6
1.70914741426551e-15,1.9339706577138614e-6
1.711003821109137e-15,1.926855067955547e-6
1.712860227952764e-15,1.9196602126556273e-6
1.7147166347963909e-15,1.912384473706817e-6
1.716573041640018e-15,1.9050261767157738e-6
1.718429448483645e-15,1.8975835882649684e-6
1.720285855327272e-15,1.8900549130023335e-6
1.722142262170899e-15,1.8824382905453649e-6
1.723998669014526e-15,1.874731792185091e-6
1.725855075858153e-15,1.8669334173739505e-6
1.72771148270178e-15,1.8590410899801312e-6
1.7295678895454069e-15,1.8510526542892109e-6
1.7314242963890338e-15,1.8429658707320711e-6
1.7332807032326608e-15,1.8347784113159767e-6
1.7351371100762877e-15,1.8264878547333639e-6
1.7369935169199149e-15,1.8180916811202823e-6
1.7388499237635418e-15,1.8095872664335246e-6
1.740706330607169e-15,1.8009718764121682e-6
1.742562737450796e-15,1.7922426600856288e-6
1.7444191442944229e-15,1.783396642786121e-6
1.7462755511380499e-15,1.7744307186188043e-6
1.7481319579816768e-15,1.7653416423375824e-6
1.7499883648253038e-15,1.7561260205685539e-6
1.7518447716689307e-15,1.7467803023163455e-6
1.7537011785125577e-15,1.737300768680841e-6
1.7555575853561846e-15,1.7276835217030403e-6
1.7574139921998118e-15,1.7179244722487663e-6
1.7592703990434387e-15,1.7080193268274483e-6
1.7611268058870659e-15,1.6979635732300435e-6
1.7629832127306928e-15,1.6877524648550377e-6
1.7648396195743198e-15,1.677381003573947e-6
1.7666960264179467e-15,1.6668439209675932e-6
1.7685524332615737e-15,1.6561356577409691e-6
1.7704088401052006e-15,1.645250341097263e-6
1.7722652469488276e-15,1.6341817598198315e-6
1.7741216537924545e-15,1.6229233367736989e-6
1.7759780606360815e-15,1.6114680984944765e-6
1.7778344674797084e-15,1.5998086414811094e-6
1.7796908743233358e-15,1.5879370947479978e-6
1.7815472811669628e-15,1.5758450781197767e-6
1.7834036880105897e-15,1.5635236556659016e-6
1.7852600948542167e-15,1.5509632835692033e-6
1.7871165016978436e-15,1.5381537515986801e-6
1.7889729085414706e-15,1.5250841172073284e-6
1.7908293153850975e-15,1.5117426310944533e-6
1.7926857222287245e-15,1.4981166528508003e-6
1.7945421290723514e-15,1.4841925550338952e-6
1.7963985359159788e-15,1.4699556136870101e-6
1.7982549427596053e-15,1.4553898829011876e-6
1.8001113496032327e-15,1.4404780505032062e-6
1.8019677564468596e-15,1.4252012713039902e-6
1.8038241632904866e-15,1.4095389735215574e-6
1.8056805701341135e-15,1.3934686329479313e-6
1.8075369769777405e-15,1.3769655080873091e-6
1.8093933838213674e-15,1.3600023277547995e-6
1.8112497906649944e-15,1.3425489203532221e-6
1.8131061975086213e-15,1.3245717710469847e-6
1.8149626043522483e-15,1.3060334890525308e-6
1.8168190111958756e-15,1.2868921618691678e-6
1.8186754180395022e-15,1.2671005659048662e-6
1.8205318248831296e-15,1.2466051927514263e-6
1.8223882317267565e-15,1.2253450360381254e-6
1.8242446385703835e-15,1.2032500633494667e-6
1.8261010454140104e-15,1.180239268003416e-6
1.8279574522576374e-15,1.1562181515233494e-6
1.8298138591012643e-15,1.1310754211202195e-6
1.8316702659448913e-15,1.1046785834035114e-6
1.8335266727885182e-15,1.0768679513431798e-6
1.835383079632145e-15,1.0474483118115704e-6
1.8372394864757725e-15,1.0161770421290241e-6
1.839095893319399e-15,9.827466505448787e-7
1.8409523001630264e-15,9.467582025770731e-7
1.8428087070066534e-15,9.076791153603585e-7
1.8446651138502803e-15,8.647725112382267e-7
1.8465215206939073e-15,8.169708401509357e-7
1.8483779275375342e-15,7.626292208739555e-7
1.8502343343811612e-15,6.989826019232208e-7
1.852090741224788e-15,6.207176940102321e-7
1.853947148068415e-15,5.148825919398675e-7
1.855803554912042e-15,3.2245824310485243e-7
1.8564068436269895e-15,1.0563045822260309e-13
0.0010000000000018564,2.3593258374999976e-8
0.0020000000000018566,3.3365905974330374e-8
0.0030000000000018567,4.0864722221326843e-8
0.004000000000001856,4.718651674964526e-8
0.005000000000001856,5.275612953679318e-8
0.006000000000001856,5.7791444387913085e-8
0.007000000000001856,6.242189427740557e-8
0.008000000000001856,6.673181194840995e-8
0.009000000000001857,7.077977512436936e-8
0.010000000000001856,7.460843388916996e-8
0.011000000000001856,7.824998561107212e-8
0.012000000000001856,8.17294444424489e-8
0.013000000000001857,8.506670282554562e-8
0.014000000000001856,8.827788947606325e-8
0.015000000000001856,9.13762967682888e-8
0.016000000000001856,9.437303349911318e-8
0.017000000000001857,9.727749633169578e-8
0.018000000000001858,1.0009771792254524e-7
0.019000000000001856,1.0284062900449308e-7
0.020000000000001857,1.0551225907342772e-7
0.021000000000001857,1.0811789239305621e-7
0.022000000000001855,1.1066219090662732e-7
0.023000000000001856,1.1314929225140199e-7
0.024000000000001857,1.1558288877568135e-7
0.025000000000001858,1.1796629187386488e-7
0.02600000000000186,1.2030248484220194e-7
0.027000000000001856,1.2259416666361647e-7
0.028000000000001857,1.248437885546771e-7
0.029000000000001858,1.270535846854518e-7
0.030000000000001855,1.292255981690997e-7
0.031000000000001856,1.3136170318209172e-7
0.03200000000000186,1.3346362389669448e-7
0.03300000000000186,1.3553295076982817e-7
0.03400000000000186,1.3757115462594264e-7
0.03500000000000186,1.3957959888842412e-7
0.036000000000001864,1.4155955024862052e-7
0.03700000000000186,1.4351218800969507e-7
0.03800000000000186,1.4543861230109565e-7
0.03900000000000186,1.4733985132613226e-7
0.04000000000000186,1.4921686777822777e-7
0.04100000000000186,1.5107056453950072e-7
0.04200000000000186,1.5290178975741848e-7
0.04300000000000186,1.5471134138052114e-7
0.04400000000000186,1.5649997122203728e-7
0.04500000000000186,1.5826838861009756e-7
0.04600000000000186,1.600172636748148e-7
0.04700000000000186,1.6174723031543244e-7
0.04800000000000186,1.6345888888479542e-7
0.04900000000000186,1.6515280862337839e-7
0.05000000000000186,1.668295298708493e-7
0.05100000000000186,1.6848956607952597e-7
0.052000000000001864,1.7013340565099288e-7
0.05300000000000186,1.7176151361449877e-7
0.05400000000000186,1.7337433316348182e-7
0.05500000000000186,1.7497228706461016e-7
0.05600000000000186,1.7655577895203173e-7
0.05700000000000186,1.7812519451806092e-7
0.05800000000000186,1.7968090261025346e-7
0.05900000000000186,1.81223256243711e-7
0.06000000000000186,1.8275259353648603e-7
0.06100000000000186,1.84269238575109e-7
0.06200000000000186,1.8577350221651306e-7
0.06300000000000186,1.8726568283197838e-7
0.06400000000000186,1.8874606699813769e-7
0.06500000000000186,1.9021493013957615e-7
0.06600000000000186,1.9167253712710692e-7
0.06700000000000186,1.9311914283540232e-7
0.06800000000000186,1.9455499266330555e-7
0.06900000000000187,1.959803230198308e-7
0.07000000000000187,1.973953617785777e-7
0.07100000000000187,1.9880032870303288e-7
0.07200000000000187,2.001954358450069e-7
0.07300000000000186,2.0158088791825134e-7
0.07400000000000186,2.0295688264912074e-7
0.07500000000000186,2.043236111059789e-7
0.07600000000000186,2.0568125800890481e-7
0.07700000000000186,2.0703000202111772e-7
0.07800000000000186,2.0837001602342492e-7
0.07900000000000186,2.0970146737288392e-7
0.08000000000000186,2.1102451814677614e-7
0.08100000000000186,2.1233932537289794e-7
0.08200000000000186,2.1364604124709579e-7
0.08300000000000186,2.1494481333889892e-7
0.08400000000000186,2.1623578478603502e-7
0.08500000000000187,2.1751909447855562e-7
0.08600000000000187,2.1879487723324135e-7
0.08700000000000187,2.2006326395890684e-7
0.08800000000000185,2.21324381813179e-7
0.08900000000000186,2.225783543512805e-7
0.09000000000000186,2.238253016673105e-7
0.09100000000000186,2.250653405284805e-7
0.09200000000000186,2.2629858450273005e-7
0.09300000000000186,2.275251440801161e-7
0.09400000000000186,2.2874512678834482e-7
0.09500000000000186,2.2995863730278604e-7
0.09600000000000186,2.3116577755129034e-7
0.09700000000000186,2.3236664681410496e-7
0.09800000000000186,2.335613418191661e-7
0.09900000000000186,2.3474995683302628e-7
0.10000000000000187,2.3593258374765883e-7
0.10100000000000187,2.3710931216336566e-7
0.10200000000000187,2.3828022946799997e-7
0.10300000000000187,2.3944542091270214e-7
0.10400000000000187,2.406049696843343e-7
0.10500000000000186,2.417589569747888e-7
0.10600000000000186,2.429074620473322e-7
0.10700000000000186,2.440505623001399e-7
0.10800000000000186,2.451883333271647e-7
0.10900000000000186,2.4632084897647457e-7
0.11000000000000186,2.474481814061876e-7
0.11100000000000186,2.48570401138124e-7
0.11200000000000186,2.496875771092871e-7
0.11300000000000186,2.507997767212813e-7
0.11400000000000186,2.519070658877653e-7
0.11500000000000186,2.530095090800369e-7
0.11600000000000187,2.5410716937083774e-7
0.11700000000000187,2.55200108476462e-7
0.11800000000000187,2.56288386797249e-7
0.11900000000000187,2.57372063456535e-7
0.12000000000000186,2.584511963381346e-7
0.12100000000000186,2.5952584212242014e-7
0.12200000000000186,2.6059605632106125e-7
0.12300000000000186,2.616618933104858e-7
0.12400000000000186,2.6272340636411975e-7
0.12500000000000186,2.637806476834583e-7
0.12600000000000186,2.6483366842802125e-7
0.12700000000000186,2.6588251874424055e-7
0.12800000000000186,2.6692724779332623e-7
0.12900000000000186,2.6796790377815424e-7
0.13000000000000186,2.6900453396921863e-7
0.13100000000000186,2.7003718472968654e-7
0.13200000000000187,2.7106590153959457e-7
0.13300000000000187,2.7209072901922177e-7
0.13400000000000187,2.7311171095167243e-7
0.13500000000000187,2.7412889030470367e-7
0.13600000000000187,2.7514230925182446e-7
0.13700000000000187,2.7615200919269976e-7
0.13800000000000187,2.7715803077288466e-7
0.13900000000000187,2.7816041390291617e-7
0.14000000000000187,2.791591977767883e-7
0.14100000000000187,2.8015442088983413e-7
0.14200000000000187,2.8114612105603855e-7
0.14300000000000188,2.8213433542480264e-7
0.14400000000000188,2.831191004971819e-7
0.14500000000000185,2.8410045214161793e-7
0.14600000000000185,2.8507842560918224e-7
0.14700000000000185,2.860530555483518e-7
0.14800000000000185,2.8702437601933176e-7
0.14900000000000185,2.879924205079452e-7
0.15000000000000185,2.8895722193910203e-7
0.15100000000000185,2.899188126898664e-7
0.15200000000000186,2.9087722460213376e-7
0.15300000000000186,2.9183248899493444e-7
0.15400000000000186,2.9278463667637496e-7
0.15500000000000186,2.937336979552316e-7
0.15600000000000186,2.946797026522077e-7
0.15700000000000186,2.9562268011086685e-7
0.15800000000000186,2.9656265920825275e-7
0.15900000000000186,2.9749966836520776e-7
0.16000000000000186,2.9843373555639943e-7
0.16100000000000186,2.9936488832006553e-7
0.16200000000000186,3.0029315376748713e-7
0.16300000000000187,3.01218558592199e-7
0.16400000000000187,3.021411290789461e-7
0.16500000000000187,3.0306089111239457e-7
0.16600000000000187,3.039778701856059e-7
0.16700000000000187,3.0489209140828067e-7
0.16800000000000187,3.0580357951478227e-7
0.16900000000000187,3.067123588719439e-7
0.17000000000000187,3.0761845348666987e-7
0.17100000000000187,3.085218870133346e-7
0.17200000000000187,3.0942268276098823e-7
0.17300000000000187,3.10320863700373e-7
0.17400000000000188,3.1121645247075846e-7
0.17500000000000188,3.121094713865989e-7
0.17600000000000185,3.1299994244402114e-7
0.17700000000000185,3.1388788732714564e-7
0.17800000000000185,3.147733274142477e-7
0.17900000000000185,3.156562837837631e-7
0.18000000000000185,3.165367772201422e-7
0.18100000000000185,3.1741482821955917e-7
0.18200000000000185,3.182904569954786e-7
0.18300000000000186,3.1916368348408465e-7
0.18400000000000186,3.2003452734957727e-7
0.18500000000000186,3.2090300798933885e-7
0.18600000000000186,3.2176914453897534e-7
0.18700000000000186,3.2263295587723576e-7
0.18800000000000186,3.2349446063081315e-7
0.18900000000000186,3.24353677179031e-7
0.19000000000000186,3.252106236584183e-7
0.19100000000000186,3.2606531796717627e-7
0.19200000000000186,3.2691777776953965e-7
0.19300000000000186,3.2776802050003663e-7
0.19400000000000187,3.2861606336764914e-7
0.19500000000000187,3.2946192335987653e-7
0.19600000000000187,3.3030561724670606e-7
0.19700000000000187,3.3114716158449235e-7
0.19800000000000187,3.3198657271974756e-7
0.19900000000000187,3.328238667928467e-7
0.20000000000000187,3.336590597416484e-7
0.20100000000000187,3.344921673050346e-7
0.20200000000000187,3.3532320502637094e-7
0.20300000000000187,3.361521882568905e-7
0.20400000000000187,3.3697913215900224e-7
0.20500000000000188,3.378040517095268e-7
0.20600000000000188,3.386269617028611e-7
0.20700000000000188,3.3944787675407453e-7
0.20800000000000188,3.4026681130193653e-7
0.20900000000000185,3.4108377961188075e-7
0.21000000000000185,3.4189879577890353e-7
0.21100000000000185,3.4271187373040164e-7
0.21200000000000185,3.435230272289488e-7
0.21300000000000185,3.443322698750139e-7
0.21400000000000186,3.4513961510962164e-7
0.21500000000000186,3.4594507621695693e-7
0.21600000000000186,3.4674866632691537e-7
0.21700000000000186,3.4755039841760045e-7
0.21800000000000186,3.483502853177691e-7
0.21900000000000186,3.491483397092266e-7
0.22000000000000186,3.499445741291724e-7
0.22100000000000186,3.507390009724984e-7
0.22200000000000186,3.5153163249403966e-7
0.22300000000000186,3.5232248081078064e-7
0.22400000000000186,3.5311155790401603e-7
0.22500000000000187,3.538988756214685e-7
0.22600000000000187,3.5468444567936434e-7
0.22700000000000187,3.5546827966446786e-7
0.22800000000000187,3.562503890360749e-7
0.22900000000000187,3.570307851279677e-7
0.23000000000000187,3.5780947915033126e-7
0.23100000000000187,3.5858648219163213e-7
0.23200000000000187,3.5936180522046033e-7
0.23300000000000187,3.601354590873362e-7
0.23400000000000187,3.609074545264821e-7
0.23500000000000187,3.6167780215756e-7
0.23600000000000187,3.624465124873758e-7
0.23700000000000188,3.6321359591155145e-7
0.23800000000000188,3.6397906271616524e-7
0.23900000000000188,3.647429230793608e-7
0.24000000000000185,3.655051870729263e-7
0.24100000000000185,3.662658646638439e-7
0.24200000000000185,3.6702496571581005e-7
0.24300000000000185,3.6778249999072805e-7
0.24400000000000185,3.685384771501725e-7
0.24500000000000186,3.692929067568271e-7
0.24600000000000186,3.700457982758958e-7
0.24700000000000186,3.707971610764884e-7
0.24800000000000186,3.71547004432981e-7
0.24900000000000186,3.722953375263515e-7
0.25000000000000183,3.730421694454909e-7
0.25100000000000183,3.737875091884916e-7
0.25200000000000183,3.745313656639121e-7
0.25300000000000183,3.7527374769201934e-7
0.25400000000000184,3.760146640060088e-7
0.25500000000000184,3.767541232532035e-7
0.25600000000000184,3.77492133996231e-7
0.25700000000000184,3.782287047141805e-7
0.25800000000000184,3.789638438037396e-7
0.25900000000000184,3.796975595803105e-7
0.26000000000000184,3.8042986027910826e-7
0.26100000000000184,3.8116075405623826e-7
0.26200000000000184,3.818902489897569e-7
0.26300000000000184,3.826183530807126e-7
0.26400000000000184,3.8334507425417016e-7
0.26500000000000185,3.840704203602167e-7
0.26600000000000185,3.847943991749515e-7
0.26700000000000185,3.855170184014582e-7
0.26800000000000185,3.862382856707613e-7
0.26900000000000185,3.8695820854276625e-7
0.27000000000000185,3.876767945071839e-7
0.27100000000000185,3.883940509844398e-7
0.27200000000000185,3.8910998532656807e-7
0.27300000000000185,3.898246048180904e-7
0.27400000000000185,3.9053791667688135e-7
0.27500000000000185,3.9124992805501835e-7
0.27600000000000185,3.919606460396189e-7
0.27700000000000186,3.9267007765366305e-7
0.27800000000000186,3.933782298568035e-7
0.27900000000000186,3.940851095461619e-7
0.28000000000000186,3.94790723557113e-7
0.28100000000000186,3.9549507866405514e-7
0.28200000000000186,3.9619818158116967e-7
0.28300000000000186,3.969000389631675e-7
0.28400000000000186,3.9760065740602367e-7
0.28500000000000186,3.983000434477011e-7
0.28600000000000186,3.9899820356886183e-7
0.28700000000000186,3.996951441935682e-7
0.28800000000000187,4.0039087168997195e-7
0.2890000000000018,4.0108539237099367e-7
0.2900000000000018,4.017787124949905e-7
0.2910000000000018,4.0247083826641484e-7
0.2920000000000018,4.031617758364612e-7
0.2930000000000018,4.038515313037049e-7
0.2940000000000018,4.045401107147296e-7
0.2950000000000018,4.0522752006474586e-7
0.2960000000000018,4.0591376529820024e-7
0.2970000000000018,4.065988523093747e-7
0.2980000000000018,4.072827869429778e-7
0.2990000000000018,4.07965574994726e-7
0.3000000000000018,4.086472222119169e-7
0.3010000000000018,4.0932773429399345e-7
0.3020000000000018,4.1000711689310034e-7
0.3030000000000018,4.106853756146313e-7
0.3040000000000018,4.113625160177689e-7
0.3050000000000018,4.12038543616016e-7
0.3060000000000018,4.1271346387771974e-7
0.3070000000000018,4.133872822265874e-7
0.30800000000000183,4.14060004042195e-7
0.30900000000000183,4.147316346604885e-7
0.31000000000000183,4.1540217937427733e-7
0.31100000000000183,4.1607164343372113e-7
0.31200000000000183,4.167400320468097e-7
0.31300000000000183,4.17407350379835e-7
0.31400000000000183,4.180736035578575e-7
0.31500000000000183,4.187387966651657e-7
0.31600000000000183,4.194029347457279e-7
0.31700000000000184,4.200660228036394e-7
0.31800000000000184,4.207280658035616e-7
0.31900000000000184,4.213890686711562e-7
0.32000000000000184,4.2204903629351263e-7
0.32100000000000184,4.2270797351956954e-7
0.32200000000000184,4.233658851605305e-7
0.32300000000000184,4.240227759902737e-7
0.32400000000000184,4.2467865074575644e-7
0.32500000000000184,4.253335141274133e-7
0.32600000000000184,4.2598737079954945e-7
0.32700000000000184,4.26640225390728e-7
0.32800000000000185,4.272920824941524e-7
0.32900000000000185,4.2794294666804345e-7
0.33000000000000185,4.2859282243601124e-7
0.33100000000000185,4.2924171428742175e-7
0.33200000000000185,4.2988962667775893e-7
0.33300000000000185,4.3053656402898146e-7
0.33400000000000185,4.3118253072987505e-7
0.33500000000000185,4.3182753113639937e-7
0.33600000000000185,4.3247156957203135e-7
0.33700000000000185,4.331146503281027e-7
0.33800000000000185,4.3375677766413407e-7
0.33900000000000186,4.3439795580816374e-7
0.34000000000000186,4.3503818895707275e-7
0.34100000000000186,4.356774812769052e-7
0.34200000000000186,4.363158369031847e-7
0.34300000000000186,4.369532599412262e-7
0.34400000000000186,4.3758975446644447e-7
0.34500000000000186,4.382253245246576e-7
0.34600000000000186,4.388599741323875e-7
0.34700000000000186,4.394937072771556e-7
0.34800000000000186,4.401265279177756e-7
0.34900000000000186,4.407584399846416e-7
0.35000000000000187,4.41389447380013e-7
0.35100000000000187,4.420195539782958e-7
0.3520000000000018,4.426487636263202e-7
0.3530000000000018,4.4327708014361426e-7
0.3540000000000018,4.439045073226747e-7
0.3550000000000018,4.4453104892923386e-7
0.3560000000000018,4.4515670870252343e-7
0.3570000000000018,4.457814903555347e-7
0.3580000000000018,4.4640539757527573e-7
0.3590000000000018,4.470284340230253e-7
0.3600000000000018,4.476506033345836e-7
0.3610000000000018,4.4827190912051926e-7
0.3620000000000018,4.488923549664144e-7
0.3630000000000018,4.4951194443310596e-7
0.3640000000000018,4.5013068105692385e-7
0.3650000000000018,4.5074856834992655e-7
0.3660000000000018,4.5136560980013395e-7
0.3670000000000018,4.5198180887175656e-7
0.3680000000000018,4.525971690054231e-7
0.3690000000000018,4.5321169361840374e-7
0.3700000000000018,4.5382538610483237e-7
0.37100000000000183,4.544382498359249e-7
0.37200000000000183,4.550502881601954e-7
0.37300000000000183,4.556615044036694e-7
0.37400000000000183,4.56271901870095e-7
0.37500000000000183,4.5688148384115097e-7
0.37600000000000183,4.5749025357665296e-7
0.37700000000000183,4.5809821431475653e-7
0.37800000000000183,4.587053692721582e-7
0.37900000000000184,4.593117216442939e-7
0.38000000000000184,4.5991727460553556e-7
0.38100000000000184,4.605220313093848e-7
0.38200000000000184,4.6112599488866417e-7
0.38300000000000184,4.6172916845570705e-7
0.38400000000000184,4.6233155510254436e-7
0.38500000000000184,4.6293315790108984e-7
0.38600000000000184,4.635339799033224e-7
0.38700000000000184,4.641340241414673e-7
0.38800000000000184,4.647332936281738e-7
0.38900000000000184,4.653317913566929e-7
0.39000000000000185,4.659295203010506e-7
0.39100000000000185,4.66526483416221e-7
0.39200000000000185,4.671226836382963e-7
0.39300000000000185,4.6771812388465574e-7
0.39400000000000185,4.683128070541319e-7
0.39500000000000185,4.689067360271751e-7
0.39600000000000185,4.6949991366601684e-7
0.39700000000000185,4.7009234281482994e-7
0.39800000000000185,4.7068402629988833e-7
0.39900000000000185,4.712749669297238e-7
0.40000000000000185,4.7186516749528213e-7
0.40100000000000185,4.724546307700761e-7
0.40200000000000186,4.7304335951033853e-7
0.40300000000000186,4.7363135645517145e-7
0.40400000000000186,4.74218624326696e-7
0.40500000000000186,4.748051658301986e-7
0.40600000000000186,4.7539098365427667e-7
0.40700000000000186,4.759760804709823e-7
0.40800000000000186,4.7656045893596484e-7
0.40900000000000186,4.771441216886107e-7
0.41000000000000186,4.777270713521834e-7
0.41100000000000186,4.783093105339603e-7
0.41200000000000186,4.788908418253692e-7
0.41300000000000187,4.794716678021228e-7
0.41400000000000187,4.800517910243513e-7
0.41500000000000187,4.806312140367351e-7
0.41600000000000187,4.812099393686338e-7
0.4170000000000018,4.817879695342159e-7
0.4180000000000018,4.82365307032586e-7
0.4190000000000018,4.829419543479105e-7
0.4200000000000018,4.83517913949543e-7
0.4210000000000018,4.840931882921469e-7
0.4220000000000018,4.846677798158181e-7
0.4230000000000018,4.852416909462053e-7
0.4240000000000018,4.858149240946299e-7
0.4250000000000018,4.863874816582036e-7
0.4260000000000018,4.86959366019946e-7
0.4270000000000018,4.875305795488998e-7
0.4280000000000018,4.881011246002455e-7
0.4290000000000018,4.88671003515415e-7
0.4300000000000018,4.892402186222032e-7
0.4310000000000018,4.898087722348789e-7
0.4320000000000018,4.903766666542953e-7
0.43300000000000183,4.909439041679977e-7
0.43400000000000183,4.915104870503319e-7
0.43500000000000183,4.920764175625498e-7
0.43600000000000183,4.92641697952915e-7
0.43700000000000183,4.932063304568074e-7
0.43800000000000183,4.937703172968257e-7
0.43900000000000183,4.943336606828896e-7
0.44000000000000183,4.948963628123413e-7
0.44100000000000183,4.954584258700451e-7
0.44200000000000184,4.960198520284862e-7
0.44300000000000184,4.96580643447869e-7
0.44400000000000184,4.971408022762143e-7
0.44500000000000184,4.977003306494545e-7
0.44600000000000184,4.982592306915293e-7
0.44700000000000184,4.988175045144798e-7
0.44800000000000184,4.993751542185408e-7
0.44900000000000184,4.999321818922339e-7
0.45000000000000184,5.004885896124586e-7
0.45100000000000184,5.010443794445822e-7
0.45200000000000184,5.015995534425293e-7
0.45300000000000185,5.021541136488709e-7
0.45400000000000185,5.027080620949116e-7
0.45500000000000185,5.032614008007764e-7
0.45600000000000185,5.038141317754974e-7
0.45700000000000185,5.043662570170971e-7
0.45800000000000185,5.049177785126752e-7
0.45900000000000185,5.054686982384896e-7
0.46000000000000185,5.060190181600407e-7
0.46100000000000185,5.065687402321525e-7
0.46200000000000185,5.071178663990535e-7
0.46300000000000185,5.076663985944575e-7
0.46400000000000186,5.082143387416425e-7
0.46500000000000186,5.087616887535296e-7
0.46600000000000186,5.093084505327608e-7
0.46700000000000186,5.098546259717765e-7
0.46800000000000186,5.104002169528912e-7
0.46900000000000186,5.1094522534837e-7
0.47000000000000186,5.114896530205035e-7
0.47100000000000186,5.12033501821681e-7
0.47200000000000186,5.125767735944653e-7
0.47300000000000186,5.131194701716649e-7
0.47400000000000186,5.136615933764063e-7
0.47500000000000187,5.14203145022205e-7
0.47600000000000187,5.147441269130375e-7
0.47700000000000187,5.152845408434097e-7
0.47800000000000187,5.158243885984278e-7
0.47900000000000187,5.163636719538664e-7
0.4800000000000018,5.169023926762368e-7
0.4810000000000018,5.174405525228544e-7
0.4820000000000018,5.179781532419058e-7
0.4830000000000018,5.185151965725147e-7
0.4840000000000018,5.190516842448081e-7
0.4850000000000018,5.195876179799805e-7
0.4860000000000018,5.201229994903597e-7
0.4870000000000018,5.206578304794685e-7
0.4880000000000018,5.211921126420903e-7
0.4890000000000018,5.217258476643299e-7
0.4900000000000018,5.22259037223677e-7
0.4910000000000018,5.227916829890662e-7
0.4920000000000018,5.233237866209397e-7
0.4930000000000018,5.238553497713058e-7
0.4940000000000018,5.243863740838004e-7
0.4950000000000018,5.249168611937454e-7
0.49600000000000183,5.254468127282077e-7
0.49700000000000183,5.259762303060571e-7
0.49800000000000183,5.265051155380247e-7
0.49900000000000183,5.270334700267594e-7
0.5000000000000019,5.275612953668848e-7
0.5010000000000019,5.280885931450554e-7
0.5020000000000019,5.286153649400121e-7
0.5030000000000019,5.291416123226377e-7
0.5040000000000019,5.296673368560109e-7
0.5050000000000019,5.301925400954613e-7
0.5060000000000019,5.307172235886222e-7
0.5070000000000019,5.312413888754847e-7
0.5080000000000019,5.317650374884496e-7
0.5090000000000019,5.322881709523805e-7
0.5100000000000019,5.328107907846547e-7
0.5110000000000019,5.333328984952151e-7
0.5120000000000019,5.338544955866211e-7
0.5130000000000019,5.343755835540993e-7
0.5140000000000019,5.348961638855922e-7
0.5150000000000019,5.354162380618099e-7
0.5160000000000019,5.359358075562774e-7
0.5170000000000019,5.364548738353838e-7
0.5180000000000019,5.369734383584311e-7
0.5190000000000019,5.374915025776819e-7
0.5200000000000019,5.380090679384061e-7
0.5210000000000019,5.385261358789291e-7
0.5220000000000019,5.390427078306775e-7
0.5230000000000019,5.395587852182258e-7
0.5240000000000019,5.400743694593421e-7
0.5250000000000019,5.405894619650334e-7
0.5260000000000019,5.41104064139591e-7
0.5270000000000019,5.41618177380635e-7
0.5280000000000019,5.421318030791583e-7
0.5290000000000019,5.426449426195711e-7
0.5300000000000019,5.431575973797439e-7
0.5310000000000019,5.436697687310508e-7
0.5320000000000019,5.441814580384127e-7
0.5330000000000019,5.446926666603389e-7
0.5340000000000019,5.4520339594897e-7
0.5350000000000019,5.457136472501193e-7
0.5360000000000019,5.462234219033144e-7
0.5370000000000019,5.467327212418372e-7
0.5380000000000019,5.472415465927663e-7
0.5390000000000019,5.47749899277016e-7
0.5400000000000019,5.482577806093767e-7
0.5410000000000019,5.48765191898555e-7
0.5420000000000019,5.49272134447212e-7
0.5430000000000019,5.497786095520037e-7
0.5440000000000019,5.502846185036184e-7
0.5450000000000019,5.50790162586816e-7
0.5460000000000019,5.512952430804655e-7
0.5470000000000019,5.51799861257583e-7
0.5480000000000019,5.523040183853692e-7
0.5490000000000019,5.528077157252462e-7
0.5500000000000019,5.533109545328947e-7
0.5510000000000019,5.5381373605829e-7
0.5520000000000019,5.543160615457392e-7
0.5530000000000019,5.548179322339158e-7
0.5540000000000019,5.553193493558966e-7
0.5550000000000019,5.558203141391961e-7
0.5560000000000019,5.563208278058023e-7
0.5570000000000019,5.568208915722105e-7
0.5580000000000019,5.573205066494591e-7
0.5590000000000019,5.578196742431626e-7
0.5600000000000019,5.583183955535467e-7
0.5610000000000019,5.588166717754802e-7
0.5620000000000019,5.593145040985109e-7
0.5630000000000019,5.598118937068965e-7
0.5640000000000019,5.603088417796385e-7
0.565000000000002,5.608053494905146e-7
0.566000000000002,5.613014180081114e-7
0.567000000000002,5.617970484958558e-7
0.568000000000002,5.622922421120473e-7
0.569000000000002,5.627870000098897e-7
0.570000000000002,5.63281323337522e-7
0.571000000000002,5.637752132380496e-7
0.572000000000002,5.642686708495755e-7
0.573000000000002,5.647616973052307e-7
0.574000000000002,5.652542937332041e-7
0.575000000000002,5.657464612567733e-7
0.576000000000002,5.662382009943343e-7
0.5770000000000018,5.667295140594306e-7
0.5780000000000018,5.672204015607837e-7
0.5790000000000018,5.677108646023212e-7
0.5800000000000018,5.682009042832063e-7
0.5810000000000018,5.686905216978666e-7
0.5820000000000018,5.691797179360225e-7
0.5830000000000019,5.696684940827152e-7
0.5840000000000019,5.701568512183352e-7
0.5850000000000019,5.706447904186501e-7
0.5860000000000019,5.711323127548323e-7
0.5870000000000019,5.716194192934857e-7
0.5880000000000019,5.721061110966742e-7
0.5890000000000019,5.725923892219478e-7
0.5900000000000019,5.730782547223694e-7
0.5910000000000019,5.73563708646542e-7
0.5920000000000019,5.740487520386344e-7
0.5930000000000019,5.745333859384083e-7
0.5940000000000019,5.75017611381243e-7
0.5950000000000019,5.755014293981628e-7
0.5960000000000019,5.759848410158613e-7
0.5970000000000019,5.764678472567272e-7
0.5980000000000019,5.769504491388699e-7
0.5990000000000019,5.774326476761442e-7
0.6000000000000019,5.779144438781751e-7
0.6010000000000019,5.783958387503828e-7
0.6020000000000019,5.788768332940066e-7
0.6030000000000019,5.793574285061299e-7
0.6040000000000019,5.798376253797039e-7
0.6050000000000019,5.803174249035713e-7
0.6060000000000019,5.807968280624907e-7
0.6070000000000019,5.812758358371599e-7
0.6080000000000019,5.817544492042387e-7
0.6090000000000019,5.822326691363733e-7
0.6100000000000019,5.827104966022183e-7
0.6110000000000019,5.831879325664603e-7
0.6120000000000019,5.836649779898401e-7
0.6130000000000019,5.841416338291758e-7
0.6140000000000019,5.846179010373847e-7
0.6150000000000019,5.850937805635056e-7
0.6160000000000019,5.855692733527212e-7
0.6170000000000019,5.860443803463799e-7
0.6180000000000019,5.865191024820169e-7
0.6190000000000019,5.869934406933769e-7
0.6200000000000019,5.874673959104346e-7
0.6210000000000019,5.879409690594165e-7
0.6220000000000019,5.884141610628215e-7
0.6230000000000019,5.888869728394425e-7
0.6240000000000019,5.89359405304387e-7
0.6250000000000019,5.898314593690973e-7
0.6260000000000019,5.903031359413717e-7
0.6270000000000019,5.907744359253841e-7
0.6280000000000019,5.912453602217053e-7
0.6290000000000019,5.917159097273222e-7
0.6300000000000019,5.921860853356577e-7
0.6310000000000019,5.92655887936591e-7
0.6320000000000019,5.931253184164772e-7
0.6330000000000019,5.935943776581664e-7
0.6340000000000019,5.940630665410233e-7
0.6350000000000019,5.945313859409465e-7
0.6360000000000019,5.949993367303875e-7
0.6370000000000019,5.954669197783697e-7
0.6380000000000019,5.959341359505073e-7
0.6390000000000019,5.964009861090238e-7
0.6400000000000019,5.968674711127708e-7
0.6410000000000019,5.973335918172464e-7
0.6420000000000019,5.97799349074613e-7
0.6430000000000019,5.982647437337164e-7
0.6440000000000019,5.987297766401031e-7
0.6450000000000019,5.991944486360384e-7
0.6460000000000019,5.996587605605244e-7
0.6470000000000019,6.001227132493177e-7
0.6480000000000019,6.005863075349464e-7
0.6490000000000019,6.01049544246728e-7
0.6500000000000019,6.015124242107871e-7
0.6510000000000019,6.019749482500714e-7
0.6520000000000019,6.024371171843702e-7
0.6530000000000019,6.0289893183033e-7
0.6540000000000019,6.033603930014724e-7
0.6550000000000019,6.038215015082102e-7
0.6560000000000019,6.042822581578645e-7
0.6570000000000019,6.047426637546803e-7
0.6580000000000019,6.05202719099844e-7
0.6590000000000019,6.056624249914988e-7
0.6600000000000019,6.061217822247616e-7
0.6610000000000019,6.065807915917382e-7
0.6620000000000019,6.070394538815397e-7
0.6630000000000019,6.074977698802988e-7
0.6640000000000019,6.079557403711841e-7
0.6650000000000019,6.084133661344177e-7
0.6660000000000019,6.088706479472889e-7
0.6670000000000019,6.093275865841705e-7
0.6680000000000019,6.097841828165339e-7
0.6690000000000019,6.102404374129647e-7
0.6700000000000019,6.106963511391769e-7
0.6710000000000019,6.111519247580287e-7
0.6720000000000019,6.116071590295371e-7
0.6730000000000019,6.120620547108928e-7
0.6740000000000019,6.125166125564744e-7
0.6750000000000019,6.12970833317864e-7
0.6760000000000019,6.134247177438604e-7
0.6770000000000019,6.13878266580495e-7
0.6780000000000019,6.143314805710445e-7
0.6790000000000019,6.147843604560464e-7
0.6800000000000019,6.152369069733124e-7
0.6810000000000019,6.15689120857943e-7
0.6820000000000019,6.161410028423405e-7
0.6830000000000019,6.165925536562239e-7
0.6840000000000019,6.170437740266421e-7
0.6850000000000019,6.174946646779873e-7
0.6860000000000019,6.179452263320095e-7
0.6870000000000019,6.183954597078287e-7
0.6880000000000019,6.188453655219494e-7
0.6890000000000019,6.192949444882732e-7
0.690000000000002,6.197441973181127e-7
0.691000000000002,6.201931247202037e-7
0.692000000000002,6.206417274007191e-7
0.693000000000002,6.210900060632813e-7
0.694000000000002,6.215379614089755e-7
0.695000000000002,6.219855941363622e-7
0.696000000000002,6.224329049414899e-7
0.697000000000002,6.22879894517908e-7
0.698000000000002,6.233265635566791e-7
0.699000000000002,6.237729127463912e-7
0.700000000000002,6.242189427731709e-7
0.701000000000002,6.246646543206953e-7
0.702000000000002,6.251100480702033e-7
0.703000000000002,6.255551247005098e-7
0.7040000000000018,6.259998848880155e-7
0.7050000000000018,6.264443293067206e-7
0.7060000000000018,6.268884586282358e-7
0.7070000000000018,6.273322735217945e-7
0.7080000000000019,6.277757746542646e-7
0.7090000000000019,6.282189626901598e-7
0.7100000000000019,6.286618382916516e-7
0.7110000000000019,6.291044021185808e-7
0.7120000000000019,6.295466548284689e-7
0.7130000000000019,6.299885970765295e-7
0.7140000000000019,6.304302295156793e-7
0.7150000000000019,6.308715527965503e-7
0.7160000000000019,6.313125675674996e-7
0.7170000000000019,6.317532744746221e-7
0.7180000000000019,6.321936741617599e-7
0.7190000000000019,6.326337672705148e-7
0.7200000000000019,6.330735544402579e-7
0.7210000000000019,6.335130363081415e-7
0.7220000000000019,6.339522135091089e-7
0.7230000000000019,6.343910866759063e-7
0.7240000000000019,6.34829656439092e-7
0.7250000000000019,6.352679234270482e-7
0.7260000000000019,6.357058882659908e-7
0.7270000000000019,6.361435515799799e-7
0.7280000000000019,6.365809139909309e-7
0.7290000000000019,6.370179761186237e-7
0.7300000000000019,6.374547385807134e-7
0.7310000000000019,6.378912019927411e-7
0.7320000000000019,6.383273669681431e-7
0.7330000000000019,6.387632341182613e-7
0.7340000000000019,6.391988040523536e-7
0.7350000000000019,6.396340773776031e-7
0.7360000000000019,6.400690546991284e-7
0.7370000000000019,6.405037366199935e-7
0.7380000000000019,6.409381237412178e-7
0.7390000000000019,6.413722166617844e-7
0.7400000000000019,6.418060159786516e-7
0.7410000000000019,6.422395222867614e-7
0.7420000000000019,6.426727361790492e-7
0.7430000000000019,6.431056582464535e-7
0.7440000000000019,6.435382890779247e-7
0.7450000000000019,6.439706292604353e-7
0.7460000000000019,6.444026793789884e-7
0.7470000000000019,6.448344400166275e-7
0.7480000000000019,6.452659117544456e-7
0.7490000000000019,6.456970951715938e-7
0.7500000000000019,6.461279908452912e-7
0.7510000000000019,6.465585993508331e-7
0.7520000000000019,6.469889212616004e-7
0.7530000000000019,6.474189571490688e-7
0.7540000000000019,6.478487075828168e-7
0.7550000000000019,6.482781731305354e-7
0.7560000000000019,6.487073543580363e-7
0.7570000000000019,6.491362518292606e-7
0.7580000000000019,6.495648661062877e-7
0.7590000000000019,6.49993197749344e-7
0.7600000000000019,6.504212473168109e-7
0.7610000000000019,6.508490153652339e-7
0.7620000000000019,6.512765024493306e-7
0.7630000000000019,6.517037091219992e-7
0.7640000000000019,6.521306359343269e-7
0.7650000000000019,6.525572834355984e-7
0.7660000000000019,6.529836521733039e-7
0.7670000000000019,6.53409742693147e-7
0.7680000000000019,6.538355555390537e-7
0.7690000000000019,6.542610912531795e-7
0.7700000000000019,6.546863503759184e-7
0.7710000000000019,6.551113334459098e-7
0.7720000000000019,6.555360410000478e-7
0.7730000000000019,6.559604735734881e-7
0.7740000000000019,6.56384631699656e-7
0.7750000000000019,6.568085159102547e-7
0.7760000000000019,6.572321267352728e-7
0.7770000000000019,6.576554647029918e-7
0.7780000000000019,6.580785303399941e-7
0.7790000000000019,6.585013241711704e-7
0.7800000000000019,6.589238467197276e-7
0.7810000000000019,6.593460985071964e-7
0.7820000000000019,6.597680800534381e-7
0.7830000000000019,6.601897918766529e-7
0.7840000000000019,6.606112344933869e-7
0.7850000000000019,6.610324084185397e-7
0.7860000000000019,6.614533141653712e-7
0.7870000000000019,6.6187395224551e-7
0.7880000000000019,6.622943231689594e-7
0.7890000000000019,6.627144274441053e-7
0.7900000000000019,6.631342655777234e-7
0.7910000000000019,6.635538380749862e-7
0.7920000000000019,6.639731454394698e-7
0.7930000000000019,6.643921881731615e-7
0.7940000000000019,6.648109667764666e-7
0.7950000000000019,6.652294817482148e-7
0.7960000000000019,6.656477335856683e-7
0.7970000000000019,6.660657227845276e-7
0.7980000000000019,6.664834498389389e-7
0.7990000000000019,6.66900915241501e-7
0.8000000000000019,6.673181194832717e-7
0.8010000000000019,6.677350630537747e-7
0.8020000000000019,6.681517464410063e-7
0.8030000000000019,6.685681701314422e-7
0.8040000000000019,6.689843346100442e-7
0.8050000000000019,6.69400240360266e-7
0.8060000000000019,6.698158878640609e-7
0.8070000000000019,6.702312776018878e-7
0.8080000000000019,6.706464100527169e-7
0.8090000000000019,6.71061285694038e-7
0.8100000000000019,6.71475905001865e-7
0.8110000000000019,6.718902684507434e-7
0.8120000000000019,6.723043765137561e-7
0.8130000000000019,6.727182296625302e-7
0.8140000000000019,6.731318283672426e-7
0.815000000000002,6.735451730966271e-7
0.816000000000002,6.739582643179797e-7
0.817000000000002,6.743711024971652e-7
0.818000000000002,6.747836880986235e-7
0.819000000000002,6.751960215853756e-7
0.820000000000002,6.756081034190288e-7
0.821000000000002,6.760199340597846e-7
0.822000000000002,6.764315139664427e-7
0.823000000000002,6.768428435964084e-7
0.824000000000002,6.772539234056975e-7
0.825000000000002,6.776647538489432e-7
0.826000000000002,6.780753353794011e-7
0.827000000000002,6.784856684489552e-7
0.828000000000002,6.788957535081243e-7
0.829000000000002,6.793055910060673e-7
0.830000000000002,6.797151813905885e-7
0.831000000000002,6.801245251081444e-7
0.832000000000002,6.805336226038485e-7
0.8330000000000019,6.809424743214772e-7
0.8340000000000019,6.813510807034755e-7
0.8350000000000019,6.817594421909624e-7
0.8360000000000019,6.821675592237369e-7
0.8370000000000019,6.82575432240283e-7
0.8380000000000019,6.829830616777749e-7
0.8390000000000019,6.833904479720841e-7
0.8400000000000019,6.837975915577827e-7
0.8410000000000019,6.8420449286815e-7
0.8420000000000019,6.846111523351783e-7
0.8430000000000019,6.85017570389577e-7
0.8440000000000019,6.854237474607788e-7
0.8450000000000019,6.858296839769447e-7
0.8460000000000019,6.862353803649694e-7
0.8470000000000019,6.866408370504863e-7
0.8480000000000019,6.870460544578732e-7
0.8490000000000019,6.874510330102568e-7
0.8500000000000019,6.878557731295184e-7
0.8510000000000019,6.882602752362988e-7
0.8520000000000019,6.886645397500036e-7
0.8530000000000019,6.890685670888077e-7
0.8540000000000019,6.89472357669661e-7
0.8550000000000019,6.898759119082934e-7
0.8560000000000019,6.902792302192191e-7
0.8570000000000019,6.906823130157424e-7
0.8580000000000019,6.910851607099623e-7
0.8590000000000019,6.91487773712777e-7
0.8600000000000019,6.918901524338896e-7
0.8610000000000019,6.922922972818124e-7
0.8620000000000019,6.926942086638719e-7
0.8630000000000019,6.930958869862136e-7
0.8640000000000019,6.934973326538066e-7
0.8650000000000019,6.938985460704488e-7
0.8660000000000019,6.942995276387714e-7
0.8670000000000019,6.947002777602436e-7
0.8680000000000019,6.951007968351769e-7
0.8690000000000019,6.955010852627306e-7
0.8700000000000019,6.959011434409161e-7
0.8710000000000019,6.96300971766601e-7
0.8720000000000019,6.967005706355143e-7
0.8730000000000019,6.970999404422508e-7
0.8740000000000019,6.974990815802756e-7
0.8750000000000019,6.978979944419287e-7
0.8760000000000019,6.982966794184294e-7
0.8770000000000019,6.986951368998806e-7
0.8780000000000019,6.990933672752741e-7
0.8790000000000019,6.994913709324939e-7
0.8800000000000019,6.99889148258321e-7
0.8810000000000019,7.002866996384384e-7
0.8820000000000019,7.006840254574345e-7
0.8830000000000019,7.010811260988083e-7
0.8840000000000019,7.014780019449729e-7
0.8850000000000019,7.018746533772607e-7
0.8860000000000019,7.022710807759267e-7
0.8870000000000019,7.026672845201536e-7
0.8880000000000019,7.030632649880555e-7
0.8890000000000019,7.034590225566825e-7
0.8900000000000019,7.038545576020245e-7
0.8910000000000019,7.042498704990154e-7
0.8920000000000019,7.046449616215376e-7
0.8930000000000019,7.05039831342426e-7
0.8940000000000019,7.05434480033472e-7
0.8950000000000019,7.058289080654272e-7
0.8960000000000019,7.062231158080083e-7
0.8970000000000019,7.066171036299009e-7
0.8980000000000019,7.070108718987625e-7
0.8990000000000019,7.074044209812281e-7
0.9000000000000019,7.077977512429133e-7
0.9010000000000019,7.081908630484181e-7
0.9020000000000019,7.085837567613315e-7
0.9030000000000019,7.089764327442346e-7
0.9040000000000019,7.093688913587052e-7
0.9050000000000019,7.097611329653215e-7
0.9060000000000019,7.101531579236658e-7
0.9070000000000019,7.105449665923286e-7
0.9080000000000019,7.109365593289121e-7
0.9090000000000019,7.113279364900343e-7
0.9100000000000019,7.117190984313323e-7
0.9110000000000019,7.12110045507467e-7
0.9120000000000019,7.125007780721263e-7
0.9130000000000019,7.12891296478028e-7
0.9140000000000019,7.132816010769252e-7
0.9150000000000019,7.13671692219609e-7
0.9160000000000019,7.14061570255912e-7
0.9170000000000019,7.144512355347123e-7
0.9180000000000019,7.148406884039375e-7
0.9190000000000019,7.152299292105676e-7
0.9200000000000019,7.156189583006392e-7
0.9210000000000019,7.160077760192486e-7
0.9220000000000019,7.163963827105554e-7
0.9230000000000019,7.167847787177872e-7
0.9240000000000019,7.17172964383241e-7
0.9250000000000019,7.175609400482887e-7
0.9260000000000019,7.179487060533796e-7
0.9270000000000019,7.183362627380442e-7
0.9280000000000019,7.187236104408975e-7
0.9290000000000019,7.191107494996421e-7
0.9300000000000019,7.194976802510732e-7
0.9310000000000019,7.198844030310796e-7
0.9320000000000019,7.202709181746492e-7
0.9330000000000019,7.206572260158713e-7
0.9340000000000019,7.210433268879401e-7
0.9350000000000019,7.214292211231586e-7
0.9360000000000019,7.21814909052941e-7
0.9370000000000019,7.222003910078171e-7
0.9380000000000019,7.225856673174346e-7
0.9390000000000019,7.229707383105631e-7
0.940000000000002,7.233556043150969e-7
0.941000000000002,7.237402656580586e-7
0.942000000000002,7.241247226656025e-7
0.943000000000002,7.245089756630169e-7
0.944000000000002,7.248930249747285e-7
0.945000000000002,7.252768709243048e-7
0.946000000000002,7.256605138344576e-7
0.947000000000002,7.260439540270461e-7
0.948000000000002,7.264271918230799e-7
0.949000000000002,7.268102275427225e-7
0.950000000000002,7.271930615052941e-7
0.951000000000002,7.275756940292748e-7
0.952000000000002,7.279581254323075e-7
0.953000000000002,7.283403560312017e-7
0.954000000000002,7.287223861419353e-7
0.955000000000002,7.291042160796592e-7
0.956000000000002,7.294858461586987e-7
0.957000000000002,7.298672766925579e-7
0.958000000000002,7.302485079939221e-7
0.959000000000002,7.306295403746604e-7
0.9600000000000019,7.310103741458297e-7
0.9610000000000019,7.313910096176765e-7
0.9620000000000019,7.317714470996409e-7
0.9630000000000019,7.321516869003588e-7
0.9640000000000019,7.325317293276649e-7
0.9650000000000019,7.329115746885961e-7
0.9660000000000019,7.332912232893941e-7
0.9670000000000019,7.336706754355079e-7
0.9680000000000019,7.340499314315973e-7
0.9690000000000019,7.344289915815355e-7
0.9700000000000019,7.348078561884116e-7
0.9710000000000019,7.351865255545342e-7
0.9720000000000019,7.355649999814334e-7
0.9730000000000019,7.359432797698641e-7
0.9740000000000019,7.363213652198086e-7
0.9750000000000019,7.366992566304796e-7
0.9760000000000019,7.370769543003224e-7
0.9770000000000019,7.374544585270184e-7
0.9780000000000019,7.378317696074873e-7
0.9790000000000019,7.382088878378901e-7
0.9800000000000019,7.385858135136316e-7
0.9810000000000019,7.389625469293632e-7
0.9820000000000019,7.393390883789857e-7
0.9830000000000019,7.397154381556518e-7
0.9840000000000019,7.400915965517689e-7
0.9850000000000019,7.404675638590016e-7
0.9860000000000019,7.408433403682745e-7
0.9870000000000019,7.412189263697746e-7
0.9880000000000019,7.415943221529542e-7
0.9890000000000019,7.419695280065334e-7
0.9900000000000019,7.423445442185026e-7
0.9910000000000019,7.427193710761251e-7
0.9920000000000019,7.430940088659397e-7
0.9930000000000019,7.434684578737631e-7
0.9940000000000019,7.438427183846931e-7
0.9950000000000019,7.442167906831101e-7
0.9960000000000019,7.445906750526806e-7
0.9970000000000019,7.449643717763587e-7
0.9980000000000019,7.453378811363897e-7
0.9990000000000019,7.457112034143121e-7
1,7.460843388909585e-7
1001,0.000023605052056267254
2001,0.00003337424640823273
3001,0.000040871532440756167
4001,0.00004719241469552212
5001,0.00005276140488588681
6001,0.000057796260140867506
7001,0.00006242635282482214
8001,0.00006673598255624567
9001,0.00007078370722479768
10001,0.00007461216421753376
11001,0.0000782535423476955
12001,0.00008173284976495633
13001,0.00008506997455882582
14001,0.00008828104220146939
15001,0.00009137934259402378
16001,0.00009437598261027176
17001,0.00009728035739239789
18001,0.00010010049837603713
19001,0.00010284333530117234
20001,0.00010551489684687992
21001,0.00010812046659789283
22001,0.00011066470592779076
23001,0.0001131517519918395
24001,0.00011558529672739999
25001,0.00011796865117606224
26001,0.00012030479832923457
27001,0.000122596436904896
28001,0.00012484601788809483
29001,0.00012705577524557018
30001,0.00012922775191107828
31001,0.00013136382190211102
32001,0.00013346570924948435
33001,0.00013553500428378732
34001,0.0001375731777162416
35001,0.00013958159286841132
36001,0.00014156151633979233
37001,0.0001435141273504446
38001,0.00014544052595441884
39001,0.00014734174028643862
40001,0.00014921873297738016
41001,0.00015107240685218804
42001,0.00015290361000594912
43001,0.00015471314033911187
44001,0.00015650174962066103
45001,0.00015827014713794393
46001,0.0001600190029834106
47001,0.00016174895102146142
48001,0.00016346059157265237
49001,0.0001651544938474876
50001,0.00016683119815777314
51001,0.00016849121792988654
52001,0.0001701350415412265
53001,0.00017176313399846086
54001,0.00017337593847391734
55001,0.0001749738777145032
56001,0.0001765573553358462
57001,0.00017812675701288282
58001,0.0001796824515768442
59001,0.0001812247920274798
60001,0.00018275411646838946
61001,0.00018427074897248342
62001,0.00018577500038384698
63001,0.0001872671690616289
64001,0.0001887475415709965
65001,0.00019021639332568945
66001,0.00019167398918625277
67001,0.00019312058401762898
68001,0.00019455642320943416
69001,0.00019598174316192514
70001,0.0001973967717403837
71001,0.00019880172870039004
72001,0.00020019682608623404
73001,0.00020158226860450844
74001,0.00020295825397474856
75001,0.00020432497325881849
76001,0.00020568261117059756
77001,0.00020703134636738848
78001,0.00020837135172434797
79001,0.0002097027945931343
80001,0.00021102583704586656
81001,0.00021234063610540253
82001,0.00021364734396286166
83001,0.00021494610818324596
84001,0.0002162370718999451
85001,0.00021752037399885182
86001,0.0002187961492927577
87001,0.00022006452868664924
88001,0.00022132563933447796
89001,0.00022257960478793594
90001,0.0002238265451377296
91001,0.00022506657714780855
92001,0.00022629981438297472
93001,0.00022752636733026606
94001,0.0002287463435144822
95001,0.00022995984760819412
96001,0.00023116698153655555
97001,0.0002323678445772146
98001,0.00023356253345560135
99001,0.0002347511424358511
100000,0.0002359325837476351
100100000,0.0074645728784645616
200100000,0.010553863384170916
300100000,0.012924713397425043
400100000,0.014923551872105156
500100000,0.016684621198973865
600100000,0.018276782228474547
700100000,0.019740946094372425
800100000,0.021103770676700235
900100000,0.022383773606087683
1000100000,0.02359443800819215
1100100000,0.024745942879515773
1200100000,0.025846196491361977
1300100000,0.026901488009846725
1400100000,0.02791691675700886
1500100000,0.02889668536859542
1600100000,0.02984430614649018
1700100000,0.03076275009551758
1800100000,0.03165455697862634
1900100000,0.03252191817201034
2000100000,0.033366740111385934
2100100000,0.03419069361294979
2200100000,0.034995252732455594
2300100000,0.035781725753270696
2400100000,0.03655128016849903
2500100000,0.03730496302142578
2600100000,0.038043717616760064
2700100000,0.038768397364059494
2800100000,0.03947977733285042
2900100000,0.04017856396544412
3000100000,0.04086540329421844
3100100000,0.04154088793553834
3200100000,0.04220556307581726
3300100000,0.04285993162174462
3400100000,0.0435044586530445
3500100000,0.04413957528984951
3600100000,0.04476568206608862
3700100000,0.045383151883887085
3800100000,0.04599233261087981
3900100000,0.04659354937181362
4000100000,0.04718710657729999
4100100000,0.04777328972565426
4200100000,0.04835236700809111
4300100000,0.04892459074288688
4400100000,0.04949019866026816
4500100000,0.05004941505658825
4600100000,0.05060245183368566
4700100000,0.05114950943708368
4800100000,0.05169077770481063
4900100000,0.05222643663703261
5000100000,0.05275665709534501
5100100000,0.05328160143942421
5200100000,0.05380142410776397
5300100000,0.054316272148384054
5400100000,0.054826285704679616
5500100000,0.055331598460960724
5600100000,0.05583233805169569
5700100000,0.05632862643800807
5800100000,0.0568205802545741
5900100000,0.057308311129716
6000100000,0.057791925981179805
6100100000,0.058271527289817965
6200100000,0.05874721335316114
6300100000,0.05921907852065642
6400100000,0.05968721341216647
6500100000,0.06015170512116294
6600100000,0.06061263740390427
6700100000,0.06107009085576187
6800100000,0.06152414307574584
6900100000,0.06197486882018129
7000100000,0.062422340146397214
7100100000,0.06286662654720983
7200100000,0.06330779507691121
7300100000,0.06374591046940986
7400100000,0.06418103524911276
7500100000,0.06461322983508631
7600100000,0.06504255263898799
7700100000,0.06546906015721746
7800100000,0.06589280705769936
7900100000,0.0663138462616747
8000100000,0.06673222902084766
8100100000,0.06714800499020575
8200100000,0.06756122229680671
8300100000,0.06797192760480143
8400100000,0.068380166176942
8500100000,0.068785981932804
8600100000,0.06918941750393533
8700100000,0.06959051428612743
8800100000,0.06998931248899036
8900100000,0.07038585118299967
9000100000,0.07078016834417117
9100100000,0.0711723008965078
9200100000,0.07156228475235318
9300100000,0.0719501548507765
9400100000,0.07233594519410493
9500100000,0.07271968888271171
9600100000,0.07310141814816058
9700100000,0.07348116438480039
9800100000,0.0738589581798978
9900100000,0.0742348293423897
10000000000,0.07460843388909517
20000000000,0.10551225907337484
30000000000,0.1292255981690565
40000000000,0.14921686777819035
50000000000,0.1668295298708158
60000000000,0.18275259353645548
70000000000,0.19739536177854938
80000000000,0.2110245181467497
90000000000,0.22382530166728554
100000000000,0.23593258374763515
110000000000,0.247448181406165
120000000000,0.258451196338113
130000000000,0.2690045339691979
140000000000,0.27915919777676823
150000000000,0.2889572219390827
160000000000,0.2984337355563807
170000000000,0.3076184534866516
180000000000,0.3165367772201245
190000000000,0.3252106236584012
200000000000,0.3336590597416316
210000000000,0.34189879577888715
220000000000,0.34994457412915647
230000000000,0.3578094791503157
240000000000,0.36550518707291096
250000000000,0.3730421694454759
260000000000,0.38042986027909353
270000000000,0.38767679450716946
280000000000,0.39479072355709877
290000000000,0.4017787124949766
300000000000,0.4086472222119032
310000000000,0.4154021793742638
320000000000,0.4220490362934994
330000000000,0.42859282243599817
340000000000,0.43503818895705987
350000000000,0.44138944738000024
360000000000,0.4476506033345711
370000000000,0.45382538610482004
380000000000,0.45991727460552345
390000000000,0.4659295203010386
400000000000,0.4718651674952703
410000000000,0.4777270713521717
420000000000,0.48351791394953136
430000000000,0.4892402186221916
440000000000,0.49489636281233
450000000000,0.5004885896124475
460000000000,0.5060190181600296
470000000000,0.5114896530204925
480000000000,0.516902392676226
490000000000,0.5222590372236663
500000000000,0.5275612953668742
510000000000,0.5328107907846441
520000000000,0.5380090679383958
530000000000,0.5431575973797336
540000000000,0.5482577806093665
550000000000,0.5533109545328845
560000000000,0.5583183955535365
570000000000,0.5632813233375119
580000000000,0.5682009042831965
590000000000,0.5730782547223595
600000000000,0.5779144438781654
610000000000,0.5827104966022086
620000000000,0.5874673959104252
630000000000,0.5921860853356482
640000000000,0.5968674711127614
650000000000,0.6015124242107778
660000000000,0.6061217822247523
670000000000,0.6106963511391676
680000000000,0.6152369069733032
690000000000,0.6197441973181036
700000000000,0.6242189427731619
710000000000,0.6286618382916428
720000000000,0.633073554440249
730000000000,0.6374547385807047
740000000000,0.6418060159786428
750000000000,0.6461279908452825
760000000000,0.6504212473168024
770000000000,0.6546863503759097
780000000000,0.6589238467197192
790000000000,0.6631342655777149
800000000000,0.6673181194832633
810000000000,0.6714759050018566
820000000000,0.6756081034190204
830000000000,0.6797151813905802
840000000000,0.6837975915577743
850000000000,0.6878557731295103
860000000000,0.6918901524338814
870000000000,0.695901143440908
880000000000,0.6998891482583129
890000000000,0.7038545576020163
900000000000,0.7077977512429053
910000000000,0.7117190984313244
920000000000,0.7156189583006314
930000000000,0.7194976802510653
940000000000,0.723355604315089
950000000000,0.7271930615052863
960000000000,0.7310103741458219
970000000000,0.734807856188404
980000000000,0.738585813513624
990000000000,0.742344544218495
1000000000000,0.7460843388909518
1010000000000,0.7498054808720274
1020000000000,0.7535082465063774
1030000000000,0.7571929053817785
1040000000000,0.7608597205581871
1050000000000,0.7645089487869099
1060000000000,0.7681408407204042
1070000000000,0.7717556411131914
1080000000000,0.7753535890143389
1090000000000,0.7789349179519428
1100000000000,0.7824998561100082
1110000000000,0.786048626498111
1120000000000,0.7895814471141975
1130000000000,0.793098531100855
1140000000000,0.796600086895374
1150000000000,0.8000863183738995
1160000000000,0.8035574249899532
1170000000000,0.8070136019075935
1180000000000,0.8104550401294641
1190000000000,0.8138819266199704
1200000000000,0.8172944444238064
1210000000000,0.8206927727800469
1220000000000,0.8240770872320048
1230000000000,0.8274475597330436
1240000000000,0.8308043587485276
1250000000000,0.8341476493540791
1260000000000,0.8374775933303047
1270000000000,0.840794349254146
1280000000000,0.8440980725869988
1290000000000,0.8473889157597412
1300000000000,0.8506670282548002
1310000000000,0.853932556685384
1320000000000,0.8571856448719963
1330000000000,0.860426433916348
1340000000000,0.8636550622727728
1350000000000,0.8668716658172481
1360000000000,0.8700763779141197
1370000000000,0.8732693294806234
1380000000000,0.8764506490492896
1390000000000,0.8796204628283181
1400000000000,0.8827788947600005
1410000000000,0.8859260665772689
1420000000000,0.8890620978584426
1430000000000,0.8921871060802429
1440000000000,0.8953012066691421
1450000000000,0.8984045130511119
1460000000000,0.9014971366998283
1470000000000,0.9045791871833955
1480000000000,0.9076507722096401
1490000000000,0.9107119976700314
1500000000000,0.9137629676822775
1510000000000,0.9168037846316442
1520000000000,0.9198345492110469
1530000000000,0.9228553604599549
1540000000000,0.9258663158021556
1550000000000,0.9288675110824149
1560000000000,0.9318590406020772
1570000000000,0.9348409971536374
1580000000000,0.9378134720543264
1590000000000,0.9407765551787387
1600000000000,0.9437303349905406
1610000000000,0.9466748985732859
1620000000000,0.9496103316603737
1630000000000,0.9525367186641722
1640000000000,0.9554541427043434
1650000000000,0.9583626856353888
1660000000000,0.9612624280734469
1670000000000,0.9641534494223636
1680000000000,0.9670358278990627
1690000000000,0.9699096405582373
1700000000000,0.9727749633163842
1710000000000,0.9756318709752034
1720000000000,0.9784804372443832
1730000000000,0.9813207347637892
1740000000000,0.9841528351250768
1750000000000,0.986976808892747
1760000000000,0.98979272562466
1770000000000,0.9926006538920257
1780000000000,0.9954006612988865
1790000000000,0.9981928145011082
1800000000000,1.000977179224895
1810000000000,1.00375382028484
1820000000000,1.0065228016015308
1830000000000,1.009284186218717
1840000000000,1.0120380363200592
1850000000000,1.014784413245466
1860000000000,1.0175233775070371
1870000000000,1.0202549888046182
1880000000000,1.022979306040985
1890000000000,1.0256963873366616
1900000000000,1.0284062900443882
1910000000000,1.0311090707632466
1920000000000,1.033804785352452
1930000000000,1.0364934889448234
1940000000000,1.0391752359599398
1950000000000,1.0418500801169905
1960000000000,1.0445180744473326
1970000000000,1.0471792713067551
1980000000000,1.0498337223874694
1990000000000,1.0524814787298225
2000000000000,1.0551225907337485
2010000000000,1.057757108169962
2020000000000,1.0603850801909012
2030000000000,1.0630065553414276
2040000000000,1.0656215815692882
2050000000000,1.0682302062353481
2060000000000,1.070832476123599
2070000000000,1.073428437450947
2080000000000,1.0760181358767915
2090000000000,1.0786016165123937
2100000000000,1.0811789239300458
2110000000000,1.0837501021720437
2120000000000,1.0863151947594671
2130000000000,1.0888742447007749
2140000000000,1.0914272945002184
2150000000000,1.0939743861660791
2160000000000,1.096515561218733
2170000000000,1.0990508606985467
2180000000000,1.1015803251736116
2190000000000,1.104103994747317
2200000000000,1.106621909065769
2210000000000,1.1091341073250567
2220000000000,1.1116406282783722
2230000000000,1.1141415102429841
2240000000000,1.116636791107073
2250000000000,1.1191265083364277
2260000000000,1.121610698981009
2270000000000,1.1240893996813828
2280000000000,1.1265626466750238
2290000000000,1.1290304758024994
2300000000000,1.1314929225135266
2310000000000,1.1339500218729155
2320000000000,1.136401808566393
2330000000000,1.1388483169063175
2340000000000,1.1412895808372805
2350000000000,1.1437256339416018
2360000000000,1.146156509444719
2370000000000,1.1485822402204755
2380000000000,1.1510028587963064
2390000000000,1.1534183973583276
2400000000000,1.1558288877563307
2410000000000,1.15823436150868
2420000000000,1.1606348498071233
2430000000000,1.1630303835215086
2440000000000,1.1654209932044173
2450000000000,1.167806709095711
2460000000000,1.170187561126992
2470000000000,1.1725635789259878
2480000000000,1.1749347918208504
2490000000000,1.1773012288443805
2500000000000,1.1796629187381757
2510000000000,1.1820198899567025
2520000000000,1.1843721706712964
2530000000000,1.1867197887740903
2540000000000,1.189062771881874
2550000000000,1.1914011473398827
2560000000000,1.1937349422255228
2570000000000,1.196064183352029
2580000000000,1.1983888972720582
2590000000000,1.2007091102812217
2600000000000,1.2030248484215555
2610000000000,1.2053361374849298
2620000000000,1.2076430030164018
2630000000000,1.2099454703175083
2640000000000,1.2122435644495047
2650000000000,1.214537310236546
2660000000000,1.2168267322688169
2670000000000,1.2191118549056075
2680000000000,1.2213927022783353
2690000000000,1.223669298293521
2700000000000,1.2259416666357095
2710000000000,1.228209830770347
2720000000000,1.2304738139466065
2730000000000,1.2327336392001687
2740000000000,1.2349893293559564
2750000000000,1.237240907030825
2760000000000,1.2394883946362072
2770000000000,1.2417318143807163
2780000000000,1.2439711882727063
2790000000000,1.2462065381227916
2800000000000,1.2484378855463238
2810000000000,1.2506652519658326
2820000000000,1.2528886586134234
2830000000000,1.2551081265331392
2840000000000,1.2573236765832856
2850000000000,1.2595353294387155
2860000000000,1.2617431055930826
2870000000000,1.2639470253610554
2880000000000,1.266147108880498
2890000000000,1.268343376114618
2900000000000,1.2705358468540786
2910000000000,1.2727245407190806
2920000000000,1.2749094771614093
2930000000000,1.277090675466453
2940000000000,1.2792681547551885
2950000000000,1.281441933986136
2960000000000,1.2836120319572857
2970000000000,1.2857784673079944
2980000000000,1.2879412585208532
2990000000000,1.2901004239235263
3000000000000,1.292255981690565


==> figure_files/trajectory/Data_traj.txt <==
step, M
0.000000000000000000e+00,4.978282007277826438e+00
1.000000000000000000e+00,4.956201802803112955e+00
2.000000000000000000e+00,4.933754739643413600e+00
3.000000000000000000e+00,4.912370314653853320e+00
4.000000000000000000e+00,4.890913568771087405e+00
5.000000000000000000e+00,4.869143565561444120e+00
6.000000000000000000e+00,4.847896377999403761e+00
7.000000000000000000e+00,4.826814868569428540e+00
8.000000000000000000e+00,4.804456504289441376e+00
9.000000000000000000e+00,4.783617219786012953e+00
1.000000000000000000e+01,4.760902074632649139e+00
1.100000000000000000e+01,4.737951239592545605e+00
1.200000000000000000e+01,4.717171886556872806e+00
1.300000000000000000e+01,4.694153482866608940e+00
1.400000000000000000e+01,4.671124817359589620e+00
1.500000000000000000e+01,4.648578451199339767e+00
1.600000000000000000e+01,4.625748727298119256e+00
1.700000000000000000e+01,4.601832639684926285e+00
1.800000000000000000e+01,4.578511888473899560e+00
1.900000000000000000e+01,4.555220562040061871e+00
2.000000000000000000e+01,4.530406451454024541e+00
2.100000000000000000e+01,4.507117167820078762e+00
2.200000000000000000e+01,4.482720862249060190e+00
2.300000000000000000e+01,4.459679969692023960e+00
2.400000000000000000e+01,4.436627954874302837e+00
2.500000000000000000e+01,4.412103021492861821e+00
2.600000000000000000e+01,4.387641361863199307e+00
2.700000000000000000e+01,4.363230201015683818e+00
2.800000000000000000e+01,4.338997651556398161e+00
2.900000000000000000e+01,4.314309307832718154e+00
3.000000000000000000e+01,4.290993998550518995e+00
3.100000000000000000e+01,4.265791797167891808e+00
3.200000000000000000e+01,4.240251310459793643e+00
3.300000000000000000e+01,4.214531616943456349e+00
3.400000000000000000e+01,4.187870980617681482e+00
3.500000000000000000e+01,4.162016096375093177e+00
3.600000000000000000e+01,4.135802784996660542e+00
3.700000000000000000e+01,4.110058411559347924e+00
3.800000000000000000e+01,4.083898830354983467e+00
3.900000000000000000e+01,4.057213821453779623e+00
4.000000000000000000e+01,4.031486734002031724e+00
4.100000000000000000e+01,4.004550824795467534e+00
4.200000000000000000e+01,3.977673017825197554e+00
4.300000000000000000e+01,3.950688977325163886e+00
4.400000000000000000e+01,3.923981183764627012e+00
4.500000000000000000e+01,3.896670377979940092e+00
4.600000000000000000e+01,3.869058084467997816e+00
4.700000000000000000e+01,3.840930921784859287e+00
4.800000000000000000e+01,3.813430182104380339e+00
4.900000000000000000e+01,3.784913996900712618e+00
5.000000000000000000e+01,3.755950707973279901e+00
5.100000000000000000e+01,3.727791375704197385e+00
5.200000000000000000e+01,3.697169391814426387e+00
5.300000000000000000e+01,3.666181766930394659e+00
5.400000000000000000e+01,3.636786537127679519e+00
5.500000000000000000e+01,3.607197752841683869e+00
5.600000000000000000e+01,3.577533394354666552e+00
5.700000000000000000e+01,3.548117811225981466e+00
5.800000000000000000e+01,3.517954886667903125e+00
5.900000000000000000e+01,3.487866112722649348e+00
6.000000000000000000e+01,3.456350596200289171e+00
6.100000000000000000e+01,3.426995746709519342e+00
6.200000000000000000e+01,3.397289209336793014e+00
6.300000000000000000e+01,3.365197201164590979e+00
6.400000000000000000e+01,3.333255957721587670e+00
6.500000000000000000e+01,3.302066443199445978e+00
6.600000000000000000e+01,3.269977207255712504e+00
6.700000000000000000e+01,3.236341251116917839e+00
6.800000000000000000e+01,3.204754840602166421e+00
6.900000000000000000e+01,3.173910914412648498e+00
7.000000000000000000e+01,3.141565745798914566e+00
7.100000000000000000e+01,3.106411774863897080e+00
7.200000000000000000e+01,3.073414393071894679e+00
7.300000000000000000e+01,3.040183982633184012e+00
7.400000000000000000e+01,3.002767499233645054e+00
7.500000000000000000e+01,2.968113873198065189e+00
7.600000000000000000e+01,2.933601853303863916e+00
7.700000000000000000e+01,2.896575080191255758e+00
7.800000000000000000e+01,2.859506622385943775e+00
7.900000000000000000e+01,2.822469067161768042e+00
8.000000000000000000e+01,2.782934821271817682e+00
8.100000000000000000e+01,2.743478632068933720e+00
8.200000000000000000e+01,2.704553153835886903e+00
8.300000000000000000e+01,2.665198255713181918e+00
8.400000000000000000e+01,2.622792273544345409e+00
8.500000000000000000e+01,2.581928145792241391e+00
8.600000000000000000e+01,2.540960672158393052e+00
8.700000000000000000e+01,2.499146767808033687e+00
8.800000000000000000e+01,2.458077846466416805e+00
8.900000000000000000e+01,2.416084665279540467e+00
9.000000000000000000e+01,2.371167082397355852e+00
9.100000000000000000e+01,2.324514985671746192e+00
9.200000000000000000e+01,2.277762652955687805e+00
9.300000000000000000e+01,2.226530662888464907e+00
9.400000000000000000e+01,2.176672087361552155e+00
9.500000000000000000e+01,2.128175041455941496e+00
9.600000000000000000e+01,2.075667720397792682e+00
9.700000000000000000e+01,2.022999117180367179e+00
9.800000000000000000e+01,1.964594957458761115e+00
9.900000000000000000e+01,1.906368071070634329e+00
1.000000000000000000e+02,1.850139893405311042e+00
1.010000000000000000e+02,1.793089261072656537e+00
1.020000000000000000e+02,1.726430940025603045e+00
1.030000000000000000e+02,1.654785818471155689e+00
1.040000000000000000e+02,1.593881258665906575e+00
1.050000000000000000e+02,1.524835887960483971e+00
1.060000000000000000e+02,1.458962939913424073e+00
1.070000000000000000e+02,1.388430222658612934e+00
1.080000000000000000e+02,1.324797513312939490e+00
1.090000000000000000e+02,1.234423415185786466e+00
1.100000000000000000e+02,1.164872644547439551e+00
1.110000000000000000e+02,1.088975559942621851e+00


==> figure_files/trajectory/fit_traj.txt <==
step, M
0.000000000000000000e+00,5.000000000000000000e+00
1.000000000000000000e+00,4.978467718769094219e+00
2.000000000000000000e+00,4.956841903233538460e+00
3.000000000000000000e+00,4.935121323785041092e+00
4.000000000000000000e+00,4.913304723635993021e+00
5.000000000000000000e+00,4.891390817970866500e+00
6.000000000000000000e+00,4.869378293063258312e+00
7.000000000000000000e+00,4.847265805356829382e+00
8.000000000000000000e+00,4.825051980508347604e+00
9.000000000000000000e+00,4.802735412390887859e+00
1.000000000000000000e+01,4.780314662055147323e+00
1.100000000000000000e+01,4.757788256646711567e+00
1.200000000000000000e+01,4.735154688276961288e+00
1.300000000000000000e+01,4.712412412845169207e+00
1.400000000000000000e+01,4.689559848809180309e+00
1.500000000000000000e+01,4.666595375901913201e+00
1.600000000000000000e+01,4.643517333790739166e+00
1.700000000000000000e+01,4.620324020676579657e+00
1.800000000000000000e+01,4.597013691829396898e+00
1.900000000000000000e+01,4.573584558056500882e+00
2.000000000000000000e+01,4.550034784099878493e+00
2.100000000000000000e+01,4.526362486958459108e+00
2.200000000000000000e+01,4.502565734131008135e+00
2.300000000000000000e+01,4.478642541774979335e+00
2.400000000000000000e+01,4.454590872776375221e+00
2.500000000000000000e+01,4.430408634725304218e+00
2.600000000000000000e+01,4.406093677791528052e+00
2.700000000000000000e+01,4.381643792493910006e+00
2.800000000000000000e+01,4.357056707357198633e+00
2.900000000000000000e+01,4.332330086449126760e+00
3.000000000000000000e+01,4.307461526790254958e+00
3.100000000000000000e+01,4.282448555628448617e+00
3.200000000000000000e+01,4.257288627569209005e+00
3.300000000000000000e+01,4.231979121552475576e+00
3.400000000000000000e+01,4.206517337665685474e+00
3.500000000000000000e+01,4.180900493782163885e+00
3.600000000000000000e+01,4.155125722012980027e+00
3.700000000000000000e+01,4.129190064959449735e+00
3.800000000000000000e+01,4.103090471752453006e+00
3.900000000000000000e+01,4.076823793863515455e+00
4.000000000000000000e+01,4.050386780671402676e+00
4.100000000000000000e+01,4.023776074766536759e+00
4.200000000000000000e+01,3.996988206974037450e+00
4.300000000000000000e+01,3.970019591074516629e+00
4.400000000000000000e+01,3.942866518199851011e+00
4.500000000000000000e+01,3.915525150879171523e+00
4.600000000000000000e+01,3.887991516707990147e+00
4.700000000000000000e+01,3.860261501610899870e+00
4.800000000000000000e+01,3.832330842665489179e+00
4.900000000000000000e+01,3.804195120452041223e+00
5.000000000000000000e+01,3.775849750890130974e+00
5.100000000000000000e+01,3.747289976519431853e+00
5.200000000000000000e+01,3.718510857177768969e+00
5.300000000000000000e+01,3.689507260024688762e+00
5.400000000000000000e+01,3.660273848853501821e+00
5.500000000000000000e+01,3.630805072628765284e+00
5.600000000000000000e+01,3.601095153179475705e+00
5.700000000000000000e+01,3.571138071970706207e+00
5.800000000000000000e+01,3.540927555867896093e+00
5.900000000000000000e+01,3.510457061798440304e+00
6.000000000000000000e+01,3.479719760204329493e+00
6.100000000000000000e+01,3.448708517167320409e+00
6.200000000000000000e+01,3.417415875074083065e+00
6.300000000000000000e+01,3.385834031672890543e+00
6.400000000000000000e+01,3.353954817355213613e+00
6.500000000000000000e+01,3.321769670474788327e+00
6.600000000000000000e+01,3.289269610492901563e+00
6.700000000000000000e+01,3.256445208711190364e+00
6.800000000000000000e+01,3.223286556321669050e+00
6.900000000000000000e+01,3.189783229467160641e+00
7.000000000000000000e+01,3.155924250962923505e+00
7.100000000000000000e+01,3.121698048281068338e+00
7.200000000000000000e+01,3.087092407341861744e+00
7.300000000000000000e+01,3.052094421588839257e+00
7.400000000000000000e+01,3.016690435745712495e+00
7.500000000000000000e+01,2.980865983560078813e+00
7.600000000000000000e+01,2.944605718729001342e+00
7.700000000000000000e+01,2.907893338070961953e+00
7.800000000000000000e+01,2.870711495853148332e+00
7.900000000000000000e+01,2.833041707996788894e+00
8.000000000000000000e+01,2.794864244659354124e+00
8.100000000000000000e+01,2.756158009422037036e+00
8.200000000000000000e+01,2.716900402982631579e+00
8.300000000000000000e+01,2.677067168853468626e+00
8.400000000000000000e+01,2.636632218072719525e+00
8.500000000000000000e+01,2.595567429331206544e+00
8.600000000000000000e+01,2.553842420164359250e+00
8.700000000000000000e+01,2.511424283918767486e+00
8.800000000000000000e+01,2.468277286020116978e+00
8.900000000000000000e+01,2.424362511570572920e+00
9.000000000000000000e+01,2.379637454389788687e+00
9.100000000000000000e+01,2.334055535149208271e+00
9.200000000000000000e+01,2.287565533047435817e+00
9.300000000000000000e+01,2.240110911274827643e+00
9.400000000000000000e+01,2.191629010950183698e+00
9.500000000000000000e+01,2.142050080755448338e+00
9.600000000000000000e+01,2.091296099381998008e+00
9.700000000000000000e+01,2.039279334009027611e+00
9.800000000000000000e+01,1.985900558674135841e+00
9.900000000000000000e+01,1.931046828994104958e+00
1.000000000000000000e+02,1.874588670240522337e+00
1.010000000000000000e+02,1.816376477886692875e+00
1.020000000000000000e+02,1.756235843002302843e+00
1.030000000000000000e+02,1.693961381812451927e+00
1.040000000000000000e+02,1.629308439153831500e+00
1.050000000000000000e+02,1.561981695386932545e+00
1.060000000000000000e+02,1.491619134883222841e+00
1.070000000000000000e+02,1.417768835309803244e+00
1.080000000000000000e+02,1.339854207442607636e+00
1.090000000000000000e+02,1.257119773143196007e+00
1.100000000000000000e+02,1.168542233234872274e+00
1.110000000000000000e+02,1.072675056892570922e+00
1.120000000000000000e+02,9.673534020746620277e-01


==> figure_files/trajectory/frac_traj.txt <==
step, dM
0.000000000000000000e+00,-4.343598544434712320e-03
1.000000000000000000e+00,-4.472443575768814995e-03
2.000000000000000000e+00,-4.657635656094703119e-03
3.000000000000000000e+00,-4.610020228183297174e-03
4.000000000000000000e+00,-4.557249371729479859e-03
5.000000000000000000e+00,-4.548246753803937385e-03
6.000000000000000000e+00,-4.411634046682492288e-03
7.000000000000000000e+00,-4.219066502356858851e-03
8.000000000000000000e+00,-4.268446495935235979e-03
9.000000000000000000e+00,-3.980688287668449413e-03
1.000000000000000000e+01,-4.060943430479605105e-03
1.100000000000000000e+01,-4.169377867216623318e-03
1.200000000000000000e+01,-3.797722123969745830e-03
1.300000000000000000e+01,-3.874646015444188282e-03
1.400000000000000000e+01,-3.931079257741405125e-03
1.500000000000000000e+01,-3.860828559427289391e-03
1.600000000000000000e+01,-3.826540360540550342e-03
1.700000000000000000e+01,-4.002182727640296069e-03
1.800000000000000000e+01,-4.024744017704781456e-03
1.900000000000000000e+01,-4.015230457276733680e-03
2.000000000000000000e+01,-4.313886283780789949e-03
2.100000000000000000e+01,-4.251828967262508835e-03
2.200000000000000000e+01,-4.407458558909410455e-03
2.300000000000000000e+01,-4.233999901997115463e-03
2.400000000000000000e+01,-4.032450659352424145e-03
2.500000000000000000e+01,-4.131811474220229916e-03
2.600000000000000000e+01,-4.187908219322658727e-03
2.700000000000000000e+01,-4.202439164445560989e-03
2.800000000000000000e+01,-4.144783282325997624e-03
2.900000000000000000e+01,-4.159604244555343763e-03
3.000000000000000000e+01,-3.823023870861336215e-03
3.100000000000000000e+01,-3.889540818573226921e-03
3.200000000000000000e+01,-4.001917323407594776e-03
3.300000000000000000e+01,-4.122776627172659164e-03
3.400000000000000000e+01,-4.432730344658790400e-03
3.500000000000000000e+01,-4.516825366964745403e-03
3.600000000000000000e+01,-4.650385646323681142e-03
3.700000000000000000e+01,-4.633270229543112913e-03
3.800000000000000000e+01,-4.677362473382820802e-03
3.900000000000000000e+01,-4.810110370542136290e-03
4.000000000000000000e+01,-4.666232558224484191e-03
4.100000000000000000e+01,-4.777912491610182728e-03
4.200000000000000000e+01,-4.832435861366392651e-03
4.300000000000000000e+01,-4.869148200883502767e-03
4.400000000000000000e+01,-4.789747344489424415e-03
4.500000000000000000e+01,-4.815388018896489715e-03
4.600000000000000000e+01,-4.869720563594104670e-03
4.700000000000000000e+01,-5.007582988347776022e-03
4.800000000000000000e+01,-4.931896889143036825e-03
4.900000000000000000e+01,-5.068384491549814304e-03
5.000000000000000000e+01,-5.270083353332586339e-03
5.100000000000000000e+01,-5.203387231149165203e-03
5.200000000000000000e+01,-5.739250518025936811e-03
5.300000000000000000e+01,-6.322116057887365928e-03
5.400000000000000000e+01,-6.416818165990277427e-03
5.500000000000000000e+01,-6.501951857743029119e-03
5.600000000000000000e+01,-6.542942583454377202e-03
5.700000000000000000e+01,-6.446197341236145108e-03
5.800000000000000000e+01,-6.487754645509055153e-03
5.900000000000000000e+01,-6.435329838279634125e-03
6.000000000000000000e+01,-6.715817828579414943e-03
6.100000000000000000e+01,-6.295913484632610288e-03
6.200000000000000000e+01,-5.889439995901506013e-03
6.300000000000000000e+01,-6.095050825070480981e-03
6.400000000000000000e+01,-6.171478377263348372e-03
6.500000000000000000e+01,-5.931545299625221208e-03
6.600000000000000000e+01,-5.865254455167044113e-03
6.700000000000000000e+01,-6.173590005596657319e-03
6.800000000000000000e+01,-5.749323057597007652e-03
6.900000000000000000e+01,-4.975985486375368409e-03
7.000000000000000000e+01,-4.549698922471896202e-03
7.100000000000000000e+01,-4.896781553100079849e-03
7.200000000000000000e+01,-4.430710994409301461e-03
7.300000000000000000e+01,-3.902382203973554439e-03
7.400000000000000000e+01,-4.615301705170073848e-03
7.500000000000000000e+01,-4.277988488024425488e-03
7.600000000000000000e+01,-3.736957160392629686e-03
7.700000000000000000e+01,-3.892253450814155569e-03
7.800000000000000000e+01,-3.903169469795352529e-03
7.900000000000000000e+01,-3.731904406905694332e-03
8.000000000000000000e+01,-4.268337329919376193e-03
8.100000000000000000e+01,-4.600381150049581876e-03
8.200000000000000000e+01,-4.544608677296298367e-03
8.300000000000000000e+01,-4.433550744776386041e-03
8.400000000000000000e+01,-5.249099375145541493e-03
8.500000000000000000e+01,-5.254836913437287323e-03
8.600000000000000000e+01,-5.044065328485365131e-03
8.700000000000000000e+01,-4.888666638030692360e-03
8.800000000000000000e+01,-4.132209785127458242e-03
8.900000000000000000e+01,-3.414442457151271003e-03
9.000000000000000000e+01,-3.559522051061721551e-03
9.100000000000000000e+01,-4.087541763162110854e-03
9.200000000000000000e+01,-4.285289295598394138e-03
9.300000000000000000e+01,-6.062310717746709730e-03
9.400000000000000000e+01,-6.824569082587088158e-03
9.500000000000000000e+01,-6.477457938151220604e-03
9.600000000000000000e+01,-7.473058926865350400e-03
9.700000000000000000e+01,-7.983318693597059659e-03
9.800000000000000000e+01,-1.072843306393909783e-02
9.900000000000000000e+01,-1.277998935754756302e-02
1.000000000000000000e+02,-1.304220879136880340e-02
1.010000000000000000e+02,-1.282069939659778723e-02
1.020000000000000000e+02,-1.697090006188919226e-02
1.030000000000000000e+02,-2.312659766740395723e-02
1.040000000000000000e+02,-2.174369176306712934e-02
1.050000000000000000e+02,-2.378120533432170197e-02
1.060000000000000000e+02,-2.189311883046833260e-02
1.070000000000000000e+02,-2.069350935110616380e-02
1.080000000000000000e+02,-1.123756155410893590e-02
1.090000000000000000e+02,-1.805425261959048289e-02
1.100000000000000000e+02,-3.140313275006082622e-03
1.110000000000000000e+02,1.519612388235427707e-02
1.120000000000000000e+02,6.067198618217730516e-02

